Deep Learning For Time Series Analysis With Application On Human Motion

Time series data, defined by equally spaced points over time, is essential in fields like medicine, telecommunications, and energy. Analyzing it involves tasks such as classification, clustering, prototyping, and regression. Classification identifies normal vs. abnormal movements in skeleton-based motion sequences, clustering detects stock market behavior patterns, prototyping expands physical therapy datasets, and regression predicts patient recovery. Deep learning has recently gained traction in time series analysis due to its success in other domains. This thesis leverages deep learning to enhance classification with feature engineering, introduce foundation models, and develop a compact yet state-of-the-art architecture. We also address limited labeled data with self-supervised learning. Our contributions apply to real-world tasks, including human motion analysis for action recognition and rehabilitation. We introduce a generative model for human motion data, valuable for cinematic production and gaming. For prototyping, we propose a shape-based synthetic sample generation method to support regression models when data is scarce. Lastly, we critically evaluate discriminative and generative models, identifying limitations in current methodologies and advocating for a robust, standardized evaluation framework. Our experiments on public datasets provide novel insights and methodologies, advancing time series analysis with practical applications.

==> Figures/chapter_3/hcf/results/analysis.json <==
{"dataset-column": "dataset", "use-mean": "mean-difference", "order-stats": "average-statistic", "order-better": "decreasing", "used-statistics": "Accuracy", "order-WinTieLoss": "higher", "include-pvalue": true, "pvalue-test": "wilcoxon", "pvalue-threshold": 0.05, "pvalue-correction": null, "n-datasets": 128, "dataset-names": ["ACSF1", "Adiac", "AllGestureWiimoteX", "AllGestureWiimoteY", "AllGestureWiimoteZ", "ArrowHead", "BME", "Beef", "BeetleFly", "BirdChicken", "CBF", "Car", "Chinatown", "ChlorineConcentration", "CinCECGTorso", "Coffee", "Computers", "CricketX", "CricketY", "CricketZ", "Crop", "DiatomSizeReduction", "DistalPhalanxOutlineAgeGroup", "DistalPhalanxOutlineCorrect", "DistalPhalanxTW", "DodgerLoopDay", "DodgerLoopGame", "DodgerLoopWeekend", "ECG200", "ECG5000", "ECGFiveDays", "EOGHorizontalSignal", "EOGVerticalSignal", "Earthquakes", "ElectricDevices", "EthanolLevel", "FaceAll", "FaceFour", "FacesUCR", "FiftyWords", "Fish", "FordA", "FordB", "FreezerRegularTrain", "FreezerSmallTrain", "Fungi", "GestureMidAirD1", "GestureMidAirD2", "GestureMidAirD3", "GesturePebbleZ1", "GesturePebbleZ2", "GunPoint", "GunPointAgeSpan", "GunPointMaleVersusFemale", "GunPointOldVersusYoung", "Ham", "HandOutlines", "Haptics", "Herring", "HouseTwenty", "InlineSkate", "InsectEPGRegularTrain", "InsectEPGSmallTrain", "InsectWingbeatSound", "ItalyPowerDemand", "LargeKitchenAppliances", "Lightning2", "Lightning7", "Mallat", "Meat", "MedicalImages", "MelbournePedestrian", "MiddlePhalanxOutlineAgeGroup", "MiddlePhalanxOutlineCorrect", "MiddlePhalanxTW", "MixedShapesRegularTrain", "MixedShapesSmallTrain", "MoteStrain", "NonInvasiveFetalECGThorax1", "NonInvasiveFetalECGThorax2", "OSULeaf", "OliveOil", "PLAID", "PhalangesOutlinesCorrect", "Phoneme", "PickupGestureWiimoteZ", "PigAirwayPressure", "PigArtPressure", "PigCVP", "Plane", "PowerCons", "ProximalPhalanxOutlineAgeGroup", "ProximalPhalanxOutlineCorrect", "ProximalPhalanxTW", "RefrigerationDevices", "Rock", "ScreenType", "SemgHandGenderCh2", "SemgHandMovementCh2", "SemgHandSubjectCh2", "ShakeGestureWiimoteZ", "ShapeletSim", "ShapesAll", "SmallKitchenAppliances", "SmoothSubspace", "SonyAIBORobotSurface1", "SonyAIBORobotSurface2", "StarLightCurves", "Strawberry", "SwedishLeaf", "Symbols", "SyntheticControl", "ToeSegmentation1", "ToeSegmentation2", "Trace", "TwoLeadECG", "TwoPatterns", "UMD", "UWaveGestureLibraryAll", "UWaveGestureLibraryX", "UWaveGestureLibraryY", "UWaveGestureLibraryZ", "Wafer", "Wine", "WordSynonyms", "Worms", "WormsTwoClass", "Yoga"], "comparate-names": ["InceptionTime", "MultiROCKET", "ROCKET", "H-InceptionTime"], "n-comparates": 4, "InceptionTime-vs-MultiROCKET": {"win": 45, "tie": 10, "loss": 73, "pvalue": 0.0030841067115201628, "is-significant": true, "mean": -0.01704797236893396}, "InceptionTime-vs-ROCKET": {"win": 55, "tie": 9, "loss": 64, "pvalue": 0.5016072671312858, "is-significant": false, "mean": -0.0044103642607047355}, "InceptionTime-vs-H-InceptionTime": {"win": 41, "tie": 27, "loss": 60, "pvalue": 0.024902368947695132, "is-significant": true, "mean": -0.006496814408428198}, "MultiROCKET-vs-InceptionTime": {"win": 73, "tie": 10, "loss": 45, "pvalue": 0.0030841067115201628, "is-significant": true, "mean": 0.01704797236893396}, "MultiROCKET-vs-ROCKET": {"win": 78, "tie": 11, "loss": 39, "pvalue": 0.0001566818966830758, "is-significant": true, "mean": 0.012637608108229226}, "MultiROCKET-vs-H-InceptionTime": {"win": 67, "tie": 15, "loss": 46, "pvalue": 0.039731652870508644, "is-significant": true, "mean": 0.010551157960505764}, "ROCKET-vs-InceptionTime": {"win": 64, "tie": 9, "loss": 55, "pvalue": 0.5016072671312858, "is-significant": false, "mean": 0.0044103642607047355}, "ROCKET-vs-MultiROCKET": {"win": 39, "tie": 11, "loss": 78, "pvalue": 0.0001566818966830758, "is-significant": true, "mean": -0.012637608108229226}, "ROCKET-vs-H-InceptionTime": {"win": 55, "tie": 9, "loss": 64, "pvalue": 0.4725438130856968, "is-significant": false, "mean": -0.002086450147723462}, "H-InceptionTime-vs-InceptionTime": {"win": 60, "tie": 27, "loss": 41, "pvalue": 0.024902368947695132, "is-significant": true, "mean": 0.006496814408428198}, "H-InceptionTime-vs-MultiROCKET": {"win": 46, "tie": 15, "loss": 67, "pvalue": 0.039731652870508644, "is-significant": true, "mean": -0.010551157960505764}, "H-InceptionTime-vs-ROCKET": {"win": 64, "tie": 9, "loss": 55, "pvalue": 0.4725438130856968, "is-significant": false, "mean": 0.002086450147723462}, "average-statistic": {"InceptionTime": 0.8436, "MultiROCKET": 0.8606, "ROCKET": 0.848, "H-InceptionTime": 0.8501}, "ordered-stats": [0.8606, 0.8501, 0.848, 0.8436], "ordered-comparate-names": ["MultiROCKET", "H-InceptionTime", "ROCKET", "InceptionTime"]}

==> Figures/chapter_4/results/analysis.json <==
{"dataset-column": "dataset", "use-mean": "mean-difference", "order-stats": "average-statistic", "order-better": "decreasing", "used-statistics": "Accuracy", "order-WinTieLoss": "higher", "include-pvalue": true, "pvalue-test": "wilcoxon", "pvalue-threshold": 0.05, "pvalue-correction": null, "n-datasets": 30, "dataset-names": ["FaceDetection", "InsectWingbeat", "PenDigits", "SpokenArabicDigits", "LSST", "FingerMovements", "MotorImagery", "SelfRegulationSCP1", "Heartbeat", "SelfRegulationSCP2", "PhonemeSpectra", "EthanolConcentration", "HandMovementDirection", "PEMS-SF", "RacketSports", "Epilepsy", "JapaneseVowels", "NATOPS", "EigenWorms", "UWaveGestureLibrary", "Libras", "ArticularyWordRecognition", "BasicMotions", "DuckDuckGeese", "Cricket", "Handwriting", "ERing", "AtrialFibrillation", "StandWalkJump", "CharacterTrajectories"], "comparate-names": ["LITETime", "ConvTran", "InceptionTime", "Disjoint-CNN", "LITEMVTime"], "n-comparates": 5, "LITETime-vs-ConvTran": {"win": 7, "tie": 0, "loss": 23, "pvalue": 0.0037444327026605606, "is-significant": true, "mean": -0.04460280847549036}, "LITETime-vs-InceptionTime": {"win": 14, "tie": 0, "loss": 16, "pvalue": 0.583757072687149, "is-significant": false, "mean": 0.004240524857842987}, "LITETime-vs-Disjoint-CNN": {"win": 13, "tie": 0, "loss": 17, "pvalue": 0.4771064817905426, "is-significant": false, "mean": -0.011536141808823563}, "LITETime-vs-LITEMVTime": {"win": 13, "tie": 0, "loss": 17, "pvalue": 0.31839608028531075, "is-significant": false, "mean": -0.016236685546867413}, "ConvTran-vs-LITETime": {"win": 23, "tie": 0, "loss": 7, "pvalue": 0.0037444327026605606, "is-significant": true, "mean": 0.04460280847549036}, "ConvTran-vs-InceptionTime": {"win": 23, "tie": 2, "loss": 5, "pvalue": 0.00043462171050227577, "is-significant": true, "mean": 0.04884333333333335}, "ConvTran-vs-Disjoint-CNN": {"win": 21, "tie": 5, "loss": 4, "pvalue": 0.0007168252913983754, "is-significant": true, "mean": 0.0330666666666668}, "ConvTran-vs-LITEMVTime": {"win": 20, "tie": 2, "loss": 8, "pvalue": 0.026285452074960008, "is-significant": true, "mean": 0.02836612292862295}, "InceptionTime-vs-LITETime": {"win": 16, "tie": 0, "loss": 14, "pvalue": 0.583757072687149, "is-significant": false, "mean": -0.004240524857842987}, "InceptionTime-vs-ConvTran": {"win": 5, "tie": 2, "loss": 23, "pvalue": 0.00043462171050227577, "is-significant": true, "mean": -0.04884333333333335}, "InceptionTime-vs-Disjoint-CNN": {"win": 14, "tie": 3, "loss": 13, "pvalue": 0.688132629532701, "is-significant": false, "mean": -0.01577666666666655}, "InceptionTime-vs-LITEMVTime": {"win": 16, "tie": 3, "loss": 11, "pvalue": 0.6730516792793535, "is-significant": false, "mean": -0.0204772104047104}, "Disjoint-CNN-vs-LITETime": {"win": 17, "tie": 0, "loss": 13, "pvalue": 0.4771064817905426, "is-significant": false, "mean": 0.011536141808823563}, "Disjoint-CNN-vs-ConvTran": {"win": 4, "tie": 5, "loss": 21, "pvalue": 0.0007168252913983754, "is-significant": true, "mean": -0.0330666666666668}, "Disjoint-CNN-vs-InceptionTime": {"win": 13, "tie": 3, "loss": 14, "pvalue": 0.688132629532701, "is-significant": false, "mean": 0.01577666666666655}, "Disjoint-CNN-vs-LITEMVTime": {"win": 14, "tie": 1, "loss": 15, "pvalue": 0.9344258803086289, "is-significant": false, "mean": -0.00470054373804385}, "LITEMVTime-vs-LITETime": {"win": 17, "tie": 0, "loss": 13, "pvalue": 0.31839608028531075, "is-significant": false, "mean": 0.016236685546867413}, "LITEMVTime-vs-ConvTran": {"win": 8, "tie": 2, "loss": 20, "pvalue": 0.026285452074960008, "is-significant": true, "mean": -0.02836612292862295}, "LITEMVTime-vs-InceptionTime": {"win": 11, "tie": 3, "loss": 16, "pvalue": 0.6730516792793535, "is-significant": false, "mean": 0.0204772104047104}, "LITEMVTime-vs-Disjoint-CNN": {"win": 15, "tie": 1, "loss": 14, "pvalue": 0.9344258803086289, "is-significant": false, "mean": 0.00470054373804385}, "average-statistic": {"LITETime": 0.6937, "ConvTran": 0.7383, "InceptionTime": 0.6895, "Disjoint-CNN": 0.7053, "LITEMVTime": 0.71}, "ordered-stats": [0.7383, 0.71, 0.7053, 0.6937, 0.6895], "ordered-comparate-names": ["ConvTran", "LITEMVTime", "Disjoint-CNN", "LITETime", "InceptionTime"]}

==> Figures/chapter_4/results/results_uea_with_litemv.csv <==
dataset,LITETime,ConvTran,InceptionTime,Disjoint-CNN,LITEMVTime
FaceDetection,0.62372304199773,0.6722,0.5885,0.5665,0.610102156640182
InsectWingbeat,0.39792,0.7132,0.6956,0.6308,0.61724
PenDigits,0.988279016580903,0.9871,0.9797,0.9708,0.988564894225272
SpokenArabicDigits,0.987721691678036,0.9945,0.9872,0.9859,0.985902683037744
LSST,0.628548256285483,0.6156,0.4456,0.5559,0.664233576642336
FingerMovements,0.44,0.56,0.56,0.54,0.56
MotorImagery,0.51,0.56,0.53,0.49,0.53
SelfRegulationSCP1,0.750853242320819,0.918,0.8634,0.8839,0.73037542662116
Heartbeat,0.678048780487805,0.7853,0.6248,0.717,0.614634146341463
SelfRegulationSCP2,0.538888888888889,0.5833,0.4722,0.5166,0.55
PhonemeSpectra,0.174470623322398,0.3062,0.1586,0.2821,0.158067402326275
EthanolConcentration,0.673003802281369,0.3612,0.3489,0.2775,0.692015209125475
HandMovementDirection,0.216216216216216,0.4054,0.3783,0.5405,0.351351351351351
PEMS-SF,0.826589595375723,0.8284,0.8901,0.8901,0.791907514450867
RacketSports,0.782894736842105,0.8618,0.8223,0.8355,0.736842105263158
Epilepsy,0.985507246376812,0.9855,0.9928,0.8898,0.992753623188406
JapaneseVowels,0.972972972972973,0.9891,0.9702,0.9756,0.964864864864865
NATOPS,0.888888888888889,0.9444,0.9166,0.9277,0.9
EigenWorms,0.954198473282443,0.5934,0.5267,0.5934,0.938931297709924
UWaveGestureLibrary,0.85,0.8906,0.9093,0.8906,0.846875
Libras,0.877777777777778,0.9277,0.8722,0.8577,0.894444444444444
ArticularyWordRecognition,0.976666666666667,0.9833,0.9866,0.9866,0.973333333333333
BasicMotions,0.95,1,1,1,1
DuckDuckGeese,0.24,0.62,0.36,0.5,0.18
Cricket,0.972222222222222,1,0.9861,0.9772,0.986111111111111
Handwriting,0.368235294117647,0.3752,0.3011,0.2372,0.4
ERing,0.896296296296296,0.9629,0.9296,0.9111,0.844444444444444
AtrialFibrillation,0.066666666666667,0.4,0.2,0.4,0.133333333333333
StandWalkJump,0.6,0.3333,0.4,0.3333,0.666666666666667
CharacterTrajectories,0.995125348189415,0.9922,0.9881,0.9945,0.995821727019499


==> codes-used/abbrevs/chap1.json <==
{
    "UTS": "Univariate Time Series",
    "MTS": "Multivariate Time Series",
    "NN": "Nearest Neighbor",
    "DTW": "Dynamic Time Warping",
    "ED": "Euclidean Distance",
    "ShapeDTW": "Shape Dynamic Time Warping",
    "SoftDTW": "Soft Dynamic Time Warping",
    "EE": "Elastic Ensemble",
    "PF": "Proximity Forest",
    "RF": "Random Forest",
    "ADTW": "Amerced Dynamic Time Warping",
    "hctsa": "highly comparative time-series analysis",
    "Catch22": "Canonical Time Series Characteristics",
    "TSFresh": "Time Series Feature Extraction based on Scalable Hypothesis Tests",
    "RotF": "Rotation Forest",
    "CNN": "Convolutional Neural Network",
    "ROCKET": "RandOm Convolutional KErnel Transform",
    "PPV": "Proportion of Positive Values",
    "MPV": "Mean of Positive Values",
    "MIPV": "Mean of Indices of Positive Values",
    "LSPV": "Longest Stretch of Positive Values",
    "HYDRA": "HYbrid Dictionary-Rocket Architecture",
    "STC": "Shapelet Transform Classifier",
    "RDST": "Random Dilated Shapelet Transform",
    "SAX": "Symbolic Aggregate approXimation",
    "PAA": "Piecewise Aggregate Approximation",
    "VSM": "Vector Space Model",
    "SFA": "Symbolic Fourier Approximation",
    "MCB": "Multiple Coefficient Binning",
    "BOSS": "Bag-of-SFA-Symbols",
    "WEASEL": "Word Extraction for Time Series Classification",
    "TSF": "Time Series Forest",
    "CIF": "Canonical Interval Forest",
    "DrCIF": "Diverse Representation Canonical Interval Forest",
    "TS-CHIEF": "Time Series Combination of Heterogeneous and Integrated Embedding Forest",
    "RISE": "Random Interval Spectral Ensemble",
    "COTE": "Collective Of Transformation-based Ensemble",
    "CAWPE": "Cross-validation Accuracy Weighted Probabilistic Ensemble",
    "HIVE-COTE": "HIerarchical VotE Collective Of Transformation Ensemble",
    "HC": "HIVE-COTE",
    "RNN": "Recurrent Neural Network",
    "FC": "Fully Connected",
    "SGD": "Stochastic Gradient Descent",
    "SC": "Standard Convolution",
    "DWSC": "DepthWise Separable Convolution",
    "DWC": "DepthWise Convolution",
    "PWC": "PointWise Convolution",
    "BN": "Batch Normalization",
    "GMP": "Global Max Pooling",
    "GAP": "Global Average Pooling",
    "NLP": "Natural Language Processing",
    "PE": "Positional Encoder",
    "APE": "Absolute Positional Encoding",
    "LSTM": "Long Short-Term Memory",
    "GRU": "Gated Recurrent Unit",
    "MLP": "MultiLayer Perceptron",
    "TimeCNN": "Time Convolutional Neural Network",
    "FCN": "Fully Convolutional Network",
    "ResNet": "Residual Netwrok",
    "IN": "Instance Normalization",
    "NNE": "Neural Network Ensemble",
    "Disjoint-CNN": "Disjoint Convolutional Neural Network",
    "ConvTran": "Convolutional Transformer",
    "RPE": "Relative Positional Encoding",
    "eRPE": "Efficient Relative Positional Encoding",
    "CART": "Classification and Regression Tree",
    "EBA": "Elastic Barycenter Averaging",
    "DBA": "DTW Barycenter Averaging",
    "MSM": "Move-Split-Merge",
    "MBA": "MSM Barycenter Averaging",
    "SoftDBA": "SoftDTW Barycenter Averaging",
    "SBD": "Shape Based Distance",
    "NCC": "Normalized Cross Correlation",
    "AE": "Auto-Encoders",
    "VAE": "Variational Auto-Encoders",
    "DRNN": "Dilated-RNN",
    "MSE": "Mean Squared Error",
    "KL": "Kullback-Leibler",
    "SSL": "Self Supervised Learning",
    "SimCLR": "Simple Contrastive LeaRning",
    "DCCNN": "Dilated Causal CNN",
    "MCL": "Mixup Contrastive Learning",
    "TimeCLR": "Time Series Self-Supervised Contrastive Learning framework for Representation"
}


==> codes-used/abbrevs/chap2.json <==
{
    "NHST": "Null Hypothesis Significance Testing",
    "CDD": "Critical Difference Diagram",
    "MCM": "Multi-Comparison Matrix",
    "AR": "Average Rank",
    "CD": "Critical Difference",
    "DP": "Dirichlet Process"
}


==> codes-used/abbrevs/chap3.json <==
{
    "t-SNE": "t-distributed Stochastic Neighbor Embedding",
    "CO-FCN": "Custom Only-Fully Convolutional Network",
    "H-FCN": "Hybrid-Fully Convolutional Network",
    "H-Inception": "Hybrid-Inception",
    "IT": "InceptionTime",
    "H-IT": "Hybrid-InceptionTime",
    "PHIT": "Pre-trained H-InceptionTime",
    "BNM": "Batch Normalizing Multiplexer"
}


==> codes-used/abbrevs/chap4.json <==
{
    "LITE:": "Light Inception with boosTing tEchniques",
    "LITEMV": "LITE MultiVariate",
    "FLOPS": "Floating Point Operations Per Second",
    "LMVT": "LITEMVTime",
    "LT": "LITETime",
    "CT": "ConvTran",
    "D-CNN": "Disjoint Convolutional Neural Network",
    "RF": "Receptive Field"
}


==> codes-used/abbrevs/chap5.json <==
{
    "TRILITE": "TRIplet Loss In TimE",
    "1LP": "1 Linear Perceptron"
}


==> codes-used/abbrevs/chap6.json <==
{
    "CAM": "Class Activation Map",
    "GAP": "Global Average Pooling",
    "FFT": "Fast Fourier Transform",
    "RI" : "Rand Index",
    "ARI": "Adjusted Rand Index",
    "TP": "True Positive",
    "TN": "True Negative",
    "FP": "False Positive",
    "FN": "False Negative",
    "FID": "Fréchet Inception Distance",
    "APD": "Average Pair Distance",
    "Ref": "Reference",
    "RMSE": "Root Mean Squared Error",
    "SVAE": "Supervised Variational Auto-Encoder",
    "GAN": "Generative Adversarial Network",
    "MoCoGAN": "Motion and Content decomposed Generative Adversarial Network",
    "GPT": "Generative Pre-trained Transformer",
    "PoseGPT": "Pose Generative Pre-trained Transformer",
    "ACTOR": "Action-Conditioned TransfORmer",
    "UM-CVAE": "Uncoupled-Modulation Conditional Variational Auto-Encoder",
    "DDPM": "Denoising Diffusion Probabilistic Model",
    "PCA": "Principal Component Analysis",
    "rec": "reconstruction",
    "cls": "classification"
}


==> codes-used/abbrevs/chap7.json <==
{
    "MOS": "Mean Opinion Scores",
    "WPD": "Warping Path Diversity",
    "IS": "Inception Score",
    "FD": "Fréchet Distance",
    "AOG": "Accuracy On Generated",
    "ACPD": "Average per Class Pair Distance",
    "MMS": "Mean Maximum Similarity",
    "CConvVAE": "Conditional Convolutional Variational Auto-Encoder",
    "CGRUVAE": "Conditional Gated Recurrent Unit Variational Auto-Encoder",
    "CTransVAE": "Conditional Transformer Variational Auto-Encoder",
    "KL": "Kullback-Leibler"
}


==> codes-used/abbrevs/chap8.json <==
{
    "KAN": "Kolmogorov-Arnold Network"
}

==> codes-used/abbrevs/intro.json <==
{
    "ECG": "Electrocardiogram",
    "EEG": "Electroencephalogram",
    "TSC": "Time Series Classification",
    "TSCL": "Time Series Clustering",
    "TSP": "Time Series Prototyping",
    "TSER": "Time Series Extrinsic Regression"
}


==> codes-used/cdd/FCN.csv <==
dataset,FCN
ACSF1,0.896
Adiac,0.844501278772378
AllGestureWiimoteX,0.71
AllGestureWiimoteY,0.782
AllGestureWiimoteZ,0.687142857142857
ArrowHead,0.84
BME,0.844
Beef,0.66
BeetleFly,0.9
BirdChicken,0.93
CBF,0.993777777777778
Car,0.906666666666667
Chinatown,0.979591836734694
ChlorineConcentration,0.804010416666667
CinCECGTorso,0.822898550724637
Coffee,1
Computers,0.8176
CricketX,0.791794871794872
CricketY,0.782051282051282
CricketZ,0.80051282051282
Crop,0.739535714285714
DiatomSizeReduction,0.358823529411765
DistalPhalanxOutlineAgeGroup,0.712230215827338
DistalPhalanxOutlineCorrect,0.760144927536232
DistalPhalanxTW,0.693525179856115
DodgerLoopDay,0.3975
DodgerLoopGame,0.765217391304348
DodgerLoopWeekend,0.911594202898551
ECG200,0.88
ECG5000,0.940533333333333
ECGFiveDays,0.98815331010453
EOGHorizontalSignal,0.573480662983425
EOGVerticalSignal,0.45414364640884
Earthquakes,0.717985611510791
ElectricDevices,0.707456879782129
EthanolLevel,0.6796
FaceAll,0.93810650887574
FaceFour,0.927272727272727
FacesUCR,0.944292682926829
FiftyWords,0.651428571428571
Fish,0.961142857142857
FordA,0.916515151515151
FordB,0.779506172839506
FreezerRegularTrain,0.996561403508772
FreezerSmallTrain,0.697263157894737
Fungi,0.0139784946236559
GestureMidAirD1,0.7
GestureMidAirD2,0.627692307692308
GestureMidAirD3,0.326153846153846
GesturePebbleZ1,0.87906976744186
GesturePebbleZ2,0.784810126582279
GunPoint,0.997333333333333
GunPointAgeSpan,0.991772151898734
GunPointMaleVersusFemale,0.99620253164557
GunPointOldVersusYoung,0.987936507936508
Ham,0.714285714285714
HandOutlines,0.811351351351351
Haptics,0.474025974025974
Herring,0.65
HouseTwenty,0.981512605042017
InlineSkate,0.323272727272727
InsectEPGRegularTrain,0.998393574297189
InsectEPGSmallTrain,0.29718875502008
InsectWingbeatSound,0.392525252525252
ItalyPowerDemand,0.96268221574344
LargeKitchenAppliances,0.899733333333333
Lightning2,0.734426229508197
Lightning7,0.827397260273973
Mallat,0.970319829424307
Meat,0.783333333333333
MedicalImages,0.782631578947368
MelbournePedestrian,0.914309143091431
MiddlePhalanxOutlineAgeGroup,0.535064935064935
MiddlePhalanxOutlineCorrect,0.791752577319588
MiddlePhalanxTW,0.5
MixedShapesRegularTrain,0.957938144329897
MixedShapesSmallTrain,0.894268041237113
MoteStrain,0.934345047923323
NonInvasiveFetalECGThorax1,0.953791348600509
NonInvasiveFetalECGThorax2,0.952773536895674
OSULeaf,0.967768595041322
OliveOil,0.506666666666667
PLAID,0.903538175046555
PhalangesOutlinesCorrect,0.821678321678322
Phoneme,0.32542194092827
PickupGestureWiimoteZ,0.744
PigAirwayPressure,0.192307692307692
PigArtPressure,0.9875
PigCVP,0.803846153846154
Plane,1
PowerCons,0.872222222222222
ProximalPhalanxOutlineAgeGroup,0.830243902439024
ProximalPhalanxOutlineCorrect,0.898969072164948
ProximalPhalanxTW,0.769756097560976
RefrigerationDevices,0.5104
Rock,0.632
ScreenType,0.620266666666667
SemgHandGenderCh2,0.831333333333333
SemgHandMovementCh2,0.478222222222222
SemgHandSubjectCh2,0.741777777777778
ShakeGestureWiimoteZ,0.884
ShapeletSim,0.747777777777778
ShapesAll,0.892333333333333
SmallKitchenAppliances,0.776
SmoothSubspace,0.969333333333333
SonyAIBORobotSurface1,0.965058236272879
SonyAIBORobotSurface2,0.977334732423924
StarLightCurves,0.966270033997086
Strawberry,0.96972972972973
SwedishLeaf,0.96704
Symbols,0.964422110552764
SyntheticControl,0.987333333333333
ToeSegmentation1,0.959649122807018
ToeSegmentation2,0.887692307692308
Trace,1
TwoLeadECG,0.99964881474978
TwoPatterns,0.86945
UMD,0.986111111111111
UWaveGestureLibraryAll,0.814461194863205
UWaveGestureLibraryX,0.750753768844221
UWaveGestureLibraryY,0.643439419318816
UWaveGestureLibraryZ,0.726465661641541
Wafer,0.997242050616483
Wine,0.625925925925926
WordSynonyms,0.564263322884013
Worms,0.776623376623377
WormsTwoClass,0.732467532467533
Yoga,0.8424


==> codes-used/cdd/InceptionTime.csv <==
dataset,InceptionTime
Crop,0.772202380952381
OliveOil,0.833333333333333
UWaveGestureLibraryZ,0.764098269123395
UWaveGestureLibraryX,0.824958123953099
Plane,1
BeetleFly,0.8
DodgerLoopGame,0.855072463768116
CricketY,0.851282051282051
ToeSegmentation2,0.938461538461538
EthanolLevel,0.814
ItalyPowerDemand,0.965014577259475
ACSF1,0.92
Wafer,0.998539909149902
SmallKitchenAppliances,0.76
CBF,0.998888888888889
Meat,0.933333333333333
CricketX,0.853846153846154
GestureMidAirD2,0.730769230769231
FordB,0.861728395061728
DistalPhalanxTW,0.683453237410072
MixedShapesSmallTrain,0.914639175257732
HouseTwenty,0.974789915966386
GunPointOldVersusYoung,0.965079365079365
Lightning2,0.770491803278688
DistalPhalanxOutlineCorrect,0.782608695652174
DodgerLoopWeekend,0.971014492753623
Chinatown,0.985422740524781
Computers,0.796
UWaveGestureLibraryY,0.767169179229481
DiatomSizeReduction,0.934640522875817
PigCVP,0.961538461538462
ShakeGestureWiimoteZ,0.9
EOGVerticalSignal,0.475138121546961
TwoPatterns,1
GunPointMaleVersusFemale,0.993670886075949
DistalPhalanxOutlineAgeGroup,0.733812949640288
Ham,0.714285714285714
InsectEPGSmallTrain,0.943775100401606
SmoothSubspace,0.993333333333333
ShapesAll,0.928333333333333
ChlorineConcentration,0.8765625
BirdChicken,0.95
SyntheticControl,0.996666666666667
ECG200,0.93
GestureMidAirD1,0.746153846153846
UWaveGestureLibraryAll,0.951982132886656
AllGestureWiimoteZ,0.811428571428571
StarLightCurves,0.979358912093249
EOGHorizontalSignal,0.593922651933702
InlineSkate,0.490909090909091
PLAID,0.94413407821229
MixedShapesRegularTrain,0.970309278350516
RefrigerationDevices,0.517333333333333
SwedishLeaf,0.9744
GunPointAgeSpan,0.987341772151899
WordSynonyms,0.733542319749216
MedicalImages,0.794736842105263
GesturePebbleZ2,0.886075949367089
InsectWingbeatSound,0.638888888888889
FaceFour,0.954545454545455
TwoLeadECG,0.995610184372256
Fungi,1
ProximalPhalanxOutlineAgeGroup,0.848780487804878
Wine,0.611111111111111
PigArtPressure,0.995192307692308
Worms,0.779220779220779
MiddlePhalanxTW,0.512987012987013
SemgHandMovementCh2,0.482222222222222
ProximalPhalanxOutlineCorrect,0.93127147766323
Lightning7,0.835616438356164
SonyAIBORobotSurface2,0.946484784889821
Rock,0.8
WormsTwoClass,0.792207792207792
MiddlePhalanxOutlineAgeGroup,0.551948051948052
GesturePebbleZ1,0.924418604651163
FaceAll,0.807100591715976
InsectEPGRegularTrain,1
GestureMidAirD3,0.4
ScreenType,0.589333333333333
HandOutlines,0.954054054054054
CricketZ,0.861538461538462
Car,0.883333333333333
AllGestureWiimoteY,0.832857142857143
FreezerRegularTrain,0.996491228070175
Strawberry,0.983783783783784
Fish,0.982857142857143
PickupGestureWiimoteZ,0.76
ArrowHead,0.845714285714286
ProximalPhalanxTW,0.775609756097561
NonInvasiveFetalECGThorax2,0.963867684478372
FiftyWords,0.830769230769231
Adiac,0.841432225063939
MiddlePhalanxOutlineCorrect,0.81786941580756
ShapeletSim,0.955555555555556
PigAirwayPressure,0.543269230769231
ECGFiveDays,1
Beef,0.7
MelbournePedestrian,0.91389913899139
ElectricDevices,0.723900920762547
Yoga,0.901666666666667
PhalangesOutlinesCorrect,0.84965034965035
SonyAIBORobotSurface1,0.868552412645591
FacesUCR,0.971219512195122
Mallat,0.955223880597015
SemgHandSubjectCh2,0.824444444444444
UMD,0.986111111111111
MoteStrain,0.886581469648562
Trace,1
Haptics,0.548701298701299
FordA,0.961363636363636
GunPoint,1
LargeKitchenAppliances,0.904
BME,0.993333333333333
Earthquakes,0.741007194244604
ECG5000,0.940888888888889
AllGestureWiimoteX,0.79
DodgerLoopDay,0.15
FreezerSmallTrain,0.867368421052631
NonInvasiveFetalECGThorax1,0.960814249363868
SemgHandGenderCh2,0.816666666666667
Phoneme,0.341244725738397
Coffee,1
CinCECGTorso,0.853623188405797
Symbols,0.980904522613065
Herring,0.671875
PowerCons,0.944444444444444
OSULeaf,0.942148760330578
ToeSegmentation1,0.964912280701754


==> codes-used/cdd/MultiROCKET.csv <==
dataset,MultiROCKET
ACSF1,0.92
Adiac,0.833759590792839
AllGestureWiimoteX,0.727142857142857
AllGestureWiimoteY,0.772857142857143
AllGestureWiimoteZ,0.752857142857143
ArrowHead,0.868571428571428
BME,1
Beef,0.766666666666667
BeetleFly,0.85
BirdChicken,0.9
CBF,0.996666666666667
Car,0.916666666666667
Chinatown,0.979591836734694
ChlorineConcentration,0.784114583333333
CinCECGTorso,0.951449275362319
Coffee,1
Computers,0.784
CricketX,0.807692307692308
CricketY,0.843589743589744
CricketZ,0.835897435897436
Crop,0.774761904761905
DiatomSizeReduction,0.96078431372549
DistalPhalanxOutlineAgeGroup,0.76978417266187
DistalPhalanxOutlineCorrect,0.800724637681159
DistalPhalanxTW,0.690647482014388
DodgerLoopDay,0.6
DodgerLoopGame,0.833333333333333
DodgerLoopWeekend,0.978260869565217
ECG200,0.92
ECG5000,0.946444444444444
ECGFiveDays,1
EOGHorizontalSignal,0.657458563535912
EOGVerticalSignal,0.535911602209945
Earthquakes,0.748201438848921
ElectricDevices,0.735442873816626
EthanolLevel,0.638
FaceAll,0.799408284023669
FaceFour,0.931818181818182
FacesUCR,0.961463414634146
FiftyWords,0.859340659340659
Fish,0.988571428571428
FordA,0.957575757575757
FordB,0.838271604938272
FreezerRegularTrain,0.999649122807018
FreezerSmallTrain,0.995438596491228
Fungi,1
GestureMidAirD1,0.753846153846154
GestureMidAirD2,0.707692307692308
GestureMidAirD3,0.515384615384615
GesturePebbleZ1,0.918604651162791
GesturePebbleZ2,0.860759493670886
GunPoint,1
GunPointAgeSpan,1
GunPointMaleVersusFemale,1
GunPointOldVersusYoung,1
Ham,0.723809523809524
HandOutlines,0.951351351351351
Haptics,0.542207792207792
Herring,0.6875
HouseTwenty,0.991596638655462
InlineSkate,0.470909090909091
InsectEPGRegularTrain,1
InsectEPGSmallTrain,1
InsectWingbeatSound,0.672727272727273
ItalyPowerDemand,0.967930029154519
LargeKitchenAppliances,0.882666666666667
Lightning2,0.672131147540984
Lightning7,0.849315068493151
Mallat,0.927078891257996
Meat,0.916666666666667
MedicalImages,0.807894736842105
MelbournePedestrian,0.962689626896269
MiddlePhalanxOutlineAgeGroup,0.636363636363636
MiddlePhalanxOutlineCorrect,0.859106529209622
MiddlePhalanxTW,0.538961038961039
MixedShapesRegularTrain,0.979381443298969
MixedShapesSmallTrain,0.961649484536082
MoteStrain,0.941693290734824
NonInvasiveFetalECGThorax1,0.958778625954198
NonInvasiveFetalECGThorax2,0.968447837150127
OSULeaf,0.954545454545455
OliveOil,0.966666666666667
PLAID,0.934823091247672
PhalangesOutlinesCorrect,0.834498834498834
Phoneme,0.347573839662447
PickupGestureWiimoteZ,0.84
PigAirwayPressure,0.596153846153846
PigArtPressure,0.951923076923077
PigCVP,0.870192307692308
Plane,1
PowerCons,0.994444444444444
ProximalPhalanxOutlineAgeGroup,0.853658536585366
ProximalPhalanxOutlineCorrect,0.917525773195876
ProximalPhalanxTW,0.819512195121951
RefrigerationDevices,0.528
Rock,0.86
ScreenType,0.56
SemgHandGenderCh2,0.951666666666667
SemgHandMovementCh2,0.768888888888889
SemgHandSubjectCh2,0.917777777777778
ShakeGestureWiimoteZ,0.94
ShapeletSim,1
ShapesAll,0.921666666666667
SmallKitchenAppliances,0.821333333333333
SmoothSubspace,0.98
SonyAIBORobotSurface1,0.886855241264559
SonyAIBORobotSurface2,0.940188877229801
StarLightCurves,0.981665857212239
Strawberry,0.981081081081081
SwedishLeaf,0.9792
Symbols,0.982914572864322
SyntheticControl,0.993333333333333
ToeSegmentation1,0.956140350877193
ToeSegmentation2,0.907692307692308
Trace,1
TwoLeadECG,0.998244073748903
TwoPatterns,1
UMD,0.993055555555556
UWaveGestureLibraryAll,0.979899497487437
UWaveGestureLibraryX,0.869625907314349
UWaveGestureLibraryY,0.797319932998325
UWaveGestureLibraryZ,0.815466219988833
Wafer,0.999513303049968
Wine,0.888888888888889
WordSynonyms,0.775862068965517
Worms,0.753246753246753
WormsTwoClass,0.792207792207792
Yoga,0.919


==> codes-used/cdd/ROCKET.csv <==
dataset,ROCKET
ACSF1,0.886
Adiac,0.78337596
AllGestureWiimoteX,0.79
AllGestureWiimoteY,0.77271429
AllGestureWiimoteZ,0.76614286
ArrowHead,0.81428571
BME,1
Beef,0.83333333
BeetleFly,0.9
BirdChicken,0.9
CBF,1
Car,0.84666667
Chinatown,0.98250729
ChlorineConcentration,0.81453125
CinCECGTorso,0.83615942
Coffee,1
Computers,0.7612
CricketX,0.81948718
CricketY,0.85230769
CricketZ,0.85589744
Crop,0.75134524
DiatomSizeReduction,0.96993464
DistalPhalanxOutlineAgeGroup,0.75899281
DistalPhalanxOutlineCorrect,0.76956522
DistalPhalanxTW,0.71870504
DodgerLoopDay,0.5725
DodgerLoopGame,0.87318841
DodgerLoopWeekend,0.97463768
ECG200,0.906
ECG5000,0.94715556
ECGFiveDays,1
EOGHorizontalSignal,0.63895028
EOGVerticalSignal,0.54143646
Earthquakes,0.74820144
ElectricDevices,0.72941253
EthanolLevel,0.5828
FaceAll,0.94650888
FaceFour,0.97727273
FacesUCR,0.96141463
FiftyWords,0.83032967
Fish,0.97942857
FordA,0.94439394
FordB,0.80506173
FreezerRegularTrain,0.99761404
FreezerSmallTrain,0.94957895
Fungi,1
GestureMidAirD1,0.71692308
GestureMidAirD2,0.66076923
GestureMidAirD3,0.41461538
GesturePebbleZ1,0.90581395
GesturePebbleZ2,0.83037975
GunPoint,1
GunPointAgeSpan,0.99683544
GunPointMaleVersusFemale,0.99841772
GunPointOldVersusYoung,0.99111111
Ham,0.72571429
HandOutlines,0.94243243
Haptics,0.52402597
Herring,0.6921875
HouseTwenty,0.96386555
InlineSkate,0.45690909
InsectEPGRegularTrain,1
InsectEPGSmallTrain,0.97911647
InsectWingbeatSound,0.65681818
ItalyPowerDemand,0.96958212
LargeKitchenAppliances,0.90053333
Lightning2,0.75901639
Lightning7,0.82328767
Mallat,0.95594883
Meat,0.94833333
MedicalImages,0.79947368
MelbournePedestrian,0.90438704
MiddlePhalanxOutlineAgeGroup,0.59025974
MiddlePhalanxOutlineCorrect,0.83848797
MiddlePhalanxTW,0.56038961
MixedShapesRegularTrain,0.97105155
MixedShapesSmallTrain,0.9382268
MoteStrain,0.91461661
NonInvasiveFetalECGThorax1,0.9529771
NonInvasiveFetalECGThorax2,0.96905852
OSULeaf,0.94090909
OliveOil,0.91666667
PLAID,0.90260708
PhalangesOutlinesCorrect,0.83426573
Phoneme,0.27985232
PickupGestureWiimoteZ,0.83
PigAirwayPressure,0.09519231
PigArtPressure,0.95384615
PigCVP,0.93413462
Plane,1
PowerCons,0.94
ProximalPhalanxOutlineAgeGroup,0.85560976
ProximalPhalanxOutlineCorrect,0.89896907
ProximalPhalanxTW,0.81658537
RefrigerationDevices,0.53733333
Rock,0.9
ScreenType,0.48533333
SemgHandGenderCh2,0.92683333
SemgHandMovementCh2,0.64511111
SemgHandSubjectCh2,0.88111111
ShakeGestureWiimoteZ,0.898
ShapeletSim,1
ShapesAll,0.90683333
SmallKitchenAppliances,0.8184
SmoothSubspace,0.97866667
SonyAIBORobotSurface1,0.92246256
SonyAIBORobotSurface2,0.91259182
StarLightCurves,0.98096163
Strawberry,0.98135135
SwedishLeaf,0.964
Symbols,0.97427136
SyntheticControl,0.99966667
ToeSegmentation1,0.96842105
ToeSegmentation2,0.92384615
Trace,1
TwoLeadECG,0.99912204
TwoPatterns,1
UMD,0.99236111
UWaveGestureLibraryAll,0.97537688
UWaveGestureLibraryX,0.85474595
UWaveGestureLibraryY,0.77398102
UWaveGestureLibraryZ,0.79190396
Wafer,0.99823167
Wine,0.81296296
WordSynonyms,0.75344828
Worms,0.74025974
WormsTwoClass,0.7974026
Yoga,0.91036667


==> codes-used/cdd/ResNet.csv <==
dataset,ResNet
ACSF1,0.916
Adiac,0.833248081841432
AllGestureWiimoteX,0.740571428571429
AllGestureWiimoteY,0.793714285714285
AllGestureWiimoteZ,0.725714285714286
ArrowHead,0.837714285714286
BME,0.998666666666666
Beef,0.753333333333333
BeetleFly,0.85
BirdChicken,0.88
CBF,0.995777777777778
Car,0.916666666666667
Chinatown,0.978425655976676
ChlorineConcentration,0.852760416666667
CinCECGTorso,0.837826086956521
Coffee,1
Computers,0.8056
CricketX,0.798974358974359
CricketY,0.810256410256411
CricketZ,0.808717948717949
Crop,0.742928571428571
DiatomSizeReduction,0.300653594771242
DistalPhalanxOutlineAgeGroup,0.717985611510791
DistalPhalanxOutlineCorrect,0.770289855072464
DistalPhalanxTW,0.663309352517985
DodgerLoopDay,0.15
DodgerLoopGame,0.710144927536232
DodgerLoopWeekend,0.952173913043478
ECG200,0.874
ECG5000,0.935066666666667
ECGFiveDays,0.966318234610917
EOGHorizontalSignal,0.599447513812154
EOGVerticalSignal,0.445303867403315
Earthquakes,0.712230215827338
ElectricDevices,0.727869277655298
EthanolLevel,0.7584
FaceAll,0.866745562130177
FaceFour,0.954545454545455
FacesUCR,0.954243902439024
FiftyWords,0.74021978021978
Fish,0.980571428571428
FordA,0.936969696969697
FordB,0.813086419753086
FreezerRegularTrain,0.998456140350877
FreezerSmallTrain,0.832210526315789
Fungi,0.17741935483871
GestureMidAirD1,0.698461538461539
GestureMidAirD2,0.667692307692308
GestureMidAirD3,0.34
GesturePebbleZ1,0.901162790697674
GesturePebbleZ2,0.777215189873418
GunPoint,0.990666666666666
GunPointAgeSpan,0.996835443037975
GunPointMaleVersusFemale,0.992405063291139
GunPointOldVersusYoung,0.989206349206349
Ham,0.758095238095238
HandOutlines,0.913513513513513
Haptics,0.50974025974026
Herring,0.6
HouseTwenty,0.983193277310924
InlineSkate,0.377090909090909
InsectEPGRegularTrain,0.997590361445783
InsectEPGSmallTrain,0.371887550200803
InsectWingbeatSound,0.499292929292929
ItalyPowerDemand,0.961516034985423
LargeKitchenAppliances,0.901333333333333
Lightning2,0.780327868852459
Lightning7,0.827397260273973
Mallat,0.9736460554371
Meat,0.99
MedicalImages,0.769736842105263
MelbournePedestrian,0.909225092250923
MiddlePhalanxOutlineAgeGroup,0.545454545454545
MiddlePhalanxOutlineCorrect,0.826116838487973
MiddlePhalanxTW,0.494805194805195
MixedShapesRegularTrain,0.972865979381443
MixedShapesSmallTrain,0.916536082474227
MoteStrain,0.923961661341853
NonInvasiveFetalECGThorax1,0.941374045801527
NonInvasiveFetalECGThorax2,0.943613231552163
OSULeaf,0.980165289256198
OliveOil,0.846666666666667
PLAID,0.940409683426443
PhalangesOutlinesCorrect,0.845221445221445
Phoneme,0.333438818565401
PickupGestureWiimoteZ,0.704
PigAirwayPressure,0.405769230769231
PigArtPressure,0.991346153846154
PigCVP,0.918269230769231
Plane,1
PowerCons,0.878888888888889
ProximalPhalanxOutlineAgeGroup,0.846829268292683
ProximalPhalanxOutlineCorrect,0.919587628865979
ProximalPhalanxTW,0.772682926829268
RefrigerationDevices,0.530133333333333
Rock,0.552
ScreenType,0.615466666666667
SemgHandGenderCh2,0.823666666666667
SemgHandMovementCh2,0.439111111111111
SemgHandSubjectCh2,0.738666666666667
ShakeGestureWiimoteZ,0.88
ShapeletSim,0.782222222222222
ShapesAll,0.926333333333333
SmallKitchenAppliances,0.781333333333334
SmoothSubspace,0.98
SonyAIBORobotSurface1,0.960732113144759
SonyAIBORobotSurface2,0.975445960125918
StarLightCurves,0.972292374939291
Strawberry,0.98
SwedishLeaf,0.96256
Symbols,0.893065326633166
SyntheticControl,0.996666666666667
ToeSegmentation1,0.957017543859649
ToeSegmentation2,0.893846153846154
Trace,1
TwoLeadECG,1
TwoPatterns,0.99995
UMD,0.990277777777778
UWaveGestureLibraryAll,0.860804020100503
UWaveGestureLibraryX,0.781239530988275
UWaveGestureLibraryY,0.665829145728643
UWaveGestureLibraryZ,0.748632049134562
Wafer,0.99805321219987
Wine,0.722222222222222
WordSynonyms,0.616614420062696
Worms,0.761038961038961
WormsTwoClass,0.748051948051948
Yoga,0.866733333333333


==> codes-used/cdd/results.csv <==
dataset,FCN,InceptionTime,MultiROCKET,ResNet,ROCKET
ACSF1,0.896,0.92,0.92,0.916,0.886
Adiac,0.844501278772378,0.841432225063939,0.833759590792839,0.833248081841432,0.78337596
AllGestureWiimoteX,0.71,0.79,0.727142857142857,0.740571428571429,0.79
AllGestureWiimoteY,0.782,0.832857142857143,0.772857142857143,0.793714285714285,0.77271429
AllGestureWiimoteZ,0.687142857142857,0.811428571428571,0.752857142857143,0.725714285714286,0.76614286
ArrowHead,0.84,0.845714285714286,0.868571428571428,0.837714285714286,0.81428571
BME,0.844,0.993333333333333,1.0,0.998666666666666,1.0
Beef,0.66,0.7,0.766666666666667,0.753333333333333,0.83333333
BeetleFly,0.9,0.8,0.85,0.85,0.9
BirdChicken,0.93,0.95,0.9,0.88,0.9
CBF,0.993777777777778,0.998888888888889,0.996666666666667,0.995777777777778,1.0
Car,0.906666666666667,0.883333333333333,0.916666666666667,0.916666666666667,0.84666667
Chinatown,0.979591836734694,0.985422740524781,0.979591836734694,0.978425655976676,0.98250729
ChlorineConcentration,0.804010416666667,0.8765625,0.784114583333333,0.852760416666667,0.81453125
CinCECGTorso,0.822898550724637,0.853623188405797,0.951449275362319,0.837826086956521,0.83615942
Coffee,1.0,1.0,1.0,1.0,1.0
Computers,0.8176,0.796,0.784,0.8056,0.7612
CricketX,0.791794871794872,0.853846153846154,0.807692307692308,0.798974358974359,0.81948718
CricketY,0.782051282051282,0.851282051282051,0.843589743589744,0.810256410256411,0.85230769
CricketZ,0.80051282051282,0.861538461538462,0.835897435897436,0.808717948717949,0.85589744
Crop,0.739535714285714,0.772202380952381,0.774761904761905,0.742928571428571,0.75134524
DiatomSizeReduction,0.358823529411765,0.934640522875817,0.96078431372549,0.300653594771242,0.96993464
DistalPhalanxOutlineAgeGroup,0.712230215827338,0.733812949640288,0.76978417266187,0.717985611510791,0.75899281
DistalPhalanxOutlineCorrect,0.760144927536232,0.782608695652174,0.800724637681159,0.770289855072464,0.76956522
DistalPhalanxTW,0.693525179856115,0.683453237410072,0.690647482014388,0.663309352517985,0.71870504
DodgerLoopDay,0.3975,0.15,0.6,0.15,0.5725
DodgerLoopGame,0.765217391304348,0.855072463768116,0.833333333333333,0.710144927536232,0.87318841
DodgerLoopWeekend,0.911594202898551,0.971014492753623,0.978260869565217,0.952173913043478,0.97463768
ECG200,0.88,0.93,0.92,0.874,0.906
ECG5000,0.940533333333333,0.940888888888889,0.946444444444444,0.935066666666667,0.94715556
ECGFiveDays,0.98815331010453,1.0,1.0,0.966318234610917,1.0
EOGHorizontalSignal,0.573480662983425,0.593922651933702,0.657458563535912,0.599447513812154,0.63895028
EOGVerticalSignal,0.45414364640884,0.475138121546961,0.535911602209945,0.445303867403315,0.54143646
Earthquakes,0.717985611510791,0.741007194244604,0.748201438848921,0.712230215827338,0.74820144
ElectricDevices,0.707456879782129,0.723900920762547,0.735442873816626,0.727869277655298,0.72941253
EthanolLevel,0.6796,0.814,0.638,0.7584,0.5828
FaceAll,0.93810650887574,0.807100591715976,0.799408284023669,0.866745562130177,0.94650888
FaceFour,0.927272727272727,0.954545454545455,0.931818181818182,0.954545454545455,0.97727273
FacesUCR,0.944292682926829,0.971219512195122,0.961463414634146,0.954243902439024,0.96141463
FiftyWords,0.651428571428571,0.830769230769231,0.859340659340659,0.74021978021978,0.83032967
Fish,0.961142857142857,0.982857142857143,0.988571428571428,0.980571428571428,0.97942857
FordA,0.916515151515151,0.961363636363636,0.957575757575757,0.936969696969697,0.94439394
FordB,0.779506172839506,0.861728395061728,0.838271604938272,0.813086419753086,0.80506173
FreezerRegularTrain,0.996561403508772,0.996491228070175,0.999649122807018,0.998456140350877,0.99761404
FreezerSmallTrain,0.697263157894737,0.867368421052631,0.995438596491228,0.832210526315789,0.94957895
Fungi,0.0139784946236559,1.0,1.0,0.17741935483871,1.0
GestureMidAirD1,0.7,0.746153846153846,0.753846153846154,0.698461538461539,0.71692308
GestureMidAirD2,0.627692307692308,0.730769230769231,0.707692307692308,0.667692307692308,0.66076923
GestureMidAirD3,0.326153846153846,0.4,0.515384615384615,0.34,0.41461538
GesturePebbleZ1,0.87906976744186,0.924418604651163,0.918604651162791,0.901162790697674,0.90581395
GesturePebbleZ2,0.784810126582279,0.886075949367089,0.860759493670886,0.777215189873418,0.83037975
GunPoint,0.997333333333333,1.0,1.0,0.990666666666666,1.0
GunPointAgeSpan,0.991772151898734,0.987341772151899,1.0,0.996835443037975,0.99683544
GunPointMaleVersusFemale,0.99620253164557,0.993670886075949,1.0,0.992405063291139,0.99841772
GunPointOldVersusYoung,0.987936507936508,0.965079365079365,1.0,0.989206349206349,0.99111111
Ham,0.714285714285714,0.714285714285714,0.723809523809524,0.758095238095238,0.72571429
HandOutlines,0.811351351351351,0.954054054054054,0.951351351351351,0.913513513513513,0.94243243
Haptics,0.474025974025974,0.548701298701299,0.542207792207792,0.50974025974026,0.52402597
Herring,0.65,0.671875,0.6875,0.6,0.6921875
HouseTwenty,0.981512605042017,0.974789915966386,0.991596638655462,0.983193277310924,0.96386555
InlineSkate,0.323272727272727,0.490909090909091,0.470909090909091,0.377090909090909,0.45690909
InsectEPGRegularTrain,0.998393574297189,1.0,1.0,0.997590361445783,1.0
InsectEPGSmallTrain,0.29718875502008,0.943775100401606,1.0,0.371887550200803,0.97911647
InsectWingbeatSound,0.392525252525252,0.638888888888889,0.672727272727273,0.499292929292929,0.65681818
ItalyPowerDemand,0.96268221574344,0.965014577259475,0.967930029154519,0.961516034985423,0.96958212
LargeKitchenAppliances,0.899733333333333,0.904,0.882666666666667,0.901333333333333,0.90053333
Lightning2,0.734426229508197,0.770491803278688,0.672131147540984,0.780327868852459,0.75901639
Lightning7,0.827397260273973,0.835616438356164,0.849315068493151,0.827397260273973,0.82328767
Mallat,0.970319829424307,0.955223880597015,0.927078891257996,0.9736460554371,0.95594883
Meat,0.783333333333333,0.933333333333333,0.916666666666667,0.99,0.94833333
MedicalImages,0.782631578947368,0.794736842105263,0.807894736842105,0.769736842105263,0.79947368
MelbournePedestrian,0.914309143091431,0.91389913899139,0.962689626896269,0.909225092250923,0.90438704
MiddlePhalanxOutlineAgeGroup,0.535064935064935,0.551948051948052,0.636363636363636,0.545454545454545,0.59025974
MiddlePhalanxOutlineCorrect,0.791752577319588,0.81786941580756,0.859106529209622,0.826116838487973,0.83848797
MiddlePhalanxTW,0.5,0.512987012987013,0.538961038961039,0.494805194805195,0.56038961
MixedShapesRegularTrain,0.957938144329897,0.970309278350516,0.979381443298969,0.972865979381443,0.97105155
MixedShapesSmallTrain,0.894268041237113,0.914639175257732,0.961649484536082,0.916536082474227,0.9382268
MoteStrain,0.934345047923323,0.886581469648562,0.941693290734824,0.923961661341853,0.91461661
NonInvasiveFetalECGThorax1,0.953791348600509,0.960814249363868,0.958778625954198,0.941374045801527,0.9529771
NonInvasiveFetalECGThorax2,0.952773536895674,0.963867684478372,0.968447837150127,0.943613231552163,0.96905852
OSULeaf,0.967768595041322,0.942148760330578,0.954545454545455,0.980165289256198,0.94090909
OliveOil,0.506666666666667,0.833333333333333,0.966666666666667,0.846666666666667,0.91666667
PLAID,0.903538175046555,0.94413407821229,0.934823091247672,0.940409683426443,0.90260708
PhalangesOutlinesCorrect,0.821678321678322,0.84965034965035,0.834498834498834,0.845221445221445,0.83426573
Phoneme,0.32542194092827,0.341244725738397,0.347573839662447,0.333438818565401,0.27985232
PickupGestureWiimoteZ,0.744,0.76,0.84,0.704,0.83
PigAirwayPressure,0.192307692307692,0.543269230769231,0.596153846153846,0.405769230769231,0.09519231
PigArtPressure,0.9875,0.995192307692308,0.951923076923077,0.991346153846154,0.95384615
PigCVP,0.803846153846154,0.961538461538462,0.870192307692308,0.918269230769231,0.93413462
Plane,1.0,1.0,1.0,1.0,1.0
PowerCons,0.872222222222222,0.944444444444444,0.994444444444444,0.878888888888889,0.94
ProximalPhalanxOutlineAgeGroup,0.830243902439024,0.848780487804878,0.853658536585366,0.846829268292683,0.85560976
ProximalPhalanxOutlineCorrect,0.898969072164948,0.93127147766323,0.917525773195876,0.919587628865979,0.89896907
ProximalPhalanxTW,0.769756097560976,0.775609756097561,0.819512195121951,0.772682926829268,0.81658537
RefrigerationDevices,0.5104,0.517333333333333,0.528,0.530133333333333,0.53733333
Rock,0.632,0.8,0.86,0.552,0.9
ScreenType,0.620266666666667,0.589333333333333,0.56,0.615466666666667,0.48533333
SemgHandGenderCh2,0.831333333333333,0.816666666666667,0.951666666666667,0.823666666666667,0.92683333
SemgHandMovementCh2,0.478222222222222,0.482222222222222,0.768888888888889,0.439111111111111,0.64511111
SemgHandSubjectCh2,0.741777777777778,0.824444444444444,0.917777777777778,0.738666666666667,0.88111111
ShakeGestureWiimoteZ,0.884,0.9,0.94,0.88,0.898
ShapeletSim,0.747777777777778,0.955555555555556,1.0,0.782222222222222,1.0
ShapesAll,0.892333333333333,0.928333333333333,0.921666666666667,0.926333333333333,0.90683333
SmallKitchenAppliances,0.776,0.76,0.821333333333333,0.781333333333334,0.8184
SmoothSubspace,0.969333333333333,0.993333333333333,0.98,0.98,0.97866667
SonyAIBORobotSurface1,0.965058236272879,0.868552412645591,0.886855241264559,0.960732113144759,0.92246256
SonyAIBORobotSurface2,0.977334732423924,0.946484784889821,0.940188877229801,0.975445960125918,0.91259182
StarLightCurves,0.966270033997086,0.979358912093249,0.981665857212239,0.972292374939291,0.98096163
Strawberry,0.96972972972973,0.983783783783784,0.981081081081081,0.98,0.98135135
SwedishLeaf,0.96704,0.9744,0.9792,0.96256,0.964
Symbols,0.964422110552764,0.980904522613065,0.982914572864322,0.893065326633166,0.97427136
SyntheticControl,0.987333333333333,0.996666666666667,0.993333333333333,0.996666666666667,0.99966667
ToeSegmentation1,0.959649122807018,0.964912280701754,0.956140350877193,0.957017543859649,0.96842105
ToeSegmentation2,0.887692307692308,0.938461538461538,0.907692307692308,0.893846153846154,0.92384615
Trace,1.0,1.0,1.0,1.0,1.0
TwoLeadECG,0.99964881474978,0.995610184372256,0.998244073748903,1.0,0.99912204
TwoPatterns,0.86945,1.0,1.0,0.99995,1.0
UMD,0.986111111111111,0.986111111111111,0.993055555555556,0.990277777777778,0.99236111
UWaveGestureLibraryAll,0.814461194863205,0.951982132886656,0.979899497487437,0.860804020100503,0.97537688
UWaveGestureLibraryX,0.750753768844221,0.824958123953099,0.869625907314349,0.781239530988275,0.85474595
UWaveGestureLibraryY,0.643439419318816,0.767169179229481,0.797319932998325,0.665829145728643,0.77398102
UWaveGestureLibraryZ,0.726465661641541,0.764098269123395,0.815466219988833,0.748632049134562,0.79190396
Wafer,0.997242050616483,0.998539909149902,0.999513303049968,0.99805321219987,0.99823167
Wine,0.625925925925926,0.611111111111111,0.888888888888889,0.722222222222222,0.81296296
WordSynonyms,0.564263322884013,0.733542319749216,0.775862068965517,0.616614420062696,0.75344828
Worms,0.776623376623377,0.779220779220779,0.753246753246753,0.761038961038961,0.74025974
WormsTwoClass,0.732467532467533,0.792207792207792,0.792207792207792,0.748051948051948,0.7974026
Yoga,0.8424,0.901666666666667,0.919,0.866733333333333,0.91036667


==> codes-used/cdd/results_cdd.csv <==
classifier_name,dataset_name,accuracy
FCN,ACSF1,0.896
FCN,Adiac,0.844501278772378
FCN,AllGestureWiimoteX,0.71
FCN,AllGestureWiimoteY,0.782
FCN,AllGestureWiimoteZ,0.687142857142857
FCN,ArrowHead,0.84
FCN,BME,0.844
FCN,Beef,0.66
FCN,BeetleFly,0.9
FCN,BirdChicken,0.93
FCN,CBF,0.993777777777778
FCN,Car,0.906666666666667
FCN,Chinatown,0.979591836734694
FCN,ChlorineConcentration,0.804010416666667
FCN,CinCECGTorso,0.822898550724637
FCN,Coffee,1.0
FCN,Computers,0.8176
FCN,CricketX,0.791794871794872
FCN,CricketY,0.782051282051282
FCN,CricketZ,0.80051282051282
FCN,Crop,0.739535714285714
FCN,DiatomSizeReduction,0.358823529411765
FCN,DistalPhalanxOutlineAgeGroup,0.712230215827338
FCN,DistalPhalanxOutlineCorrect,0.760144927536232
FCN,DistalPhalanxTW,0.693525179856115
FCN,DodgerLoopDay,0.3975
FCN,DodgerLoopGame,0.765217391304348
FCN,DodgerLoopWeekend,0.911594202898551
FCN,ECG200,0.88
FCN,ECG5000,0.940533333333333
FCN,ECGFiveDays,0.98815331010453
FCN,EOGHorizontalSignal,0.573480662983425
FCN,EOGVerticalSignal,0.45414364640884
FCN,Earthquakes,0.717985611510791
FCN,ElectricDevices,0.707456879782129
FCN,EthanolLevel,0.6796
FCN,FaceAll,0.93810650887574
FCN,FaceFour,0.927272727272727
FCN,FacesUCR,0.944292682926829
FCN,FiftyWords,0.651428571428571
FCN,Fish,0.961142857142857
FCN,FordA,0.916515151515151
FCN,FordB,0.779506172839506
FCN,FreezerRegularTrain,0.996561403508772
FCN,FreezerSmallTrain,0.697263157894737
FCN,Fungi,0.0139784946236559
FCN,GestureMidAirD1,0.7
FCN,GestureMidAirD2,0.627692307692308
FCN,GestureMidAirD3,0.326153846153846
FCN,GesturePebbleZ1,0.87906976744186
FCN,GesturePebbleZ2,0.784810126582279
FCN,GunPoint,0.997333333333333
FCN,GunPointAgeSpan,0.991772151898734
FCN,GunPointMaleVersusFemale,0.99620253164557
FCN,GunPointOldVersusYoung,0.987936507936508
FCN,Ham,0.714285714285714
FCN,HandOutlines,0.811351351351351
FCN,Haptics,0.474025974025974
FCN,Herring,0.65
FCN,HouseTwenty,0.981512605042017
FCN,InlineSkate,0.323272727272727
FCN,InsectEPGRegularTrain,0.998393574297189
FCN,InsectEPGSmallTrain,0.29718875502008
FCN,InsectWingbeatSound,0.392525252525252
FCN,ItalyPowerDemand,0.96268221574344
FCN,LargeKitchenAppliances,0.899733333333333
FCN,Lightning2,0.734426229508197
FCN,Lightning7,0.827397260273973
FCN,Mallat,0.970319829424307
FCN,Meat,0.783333333333333
FCN,MedicalImages,0.782631578947368
FCN,MelbournePedestrian,0.914309143091431
FCN,MiddlePhalanxOutlineAgeGroup,0.535064935064935
FCN,MiddlePhalanxOutlineCorrect,0.791752577319588
FCN,MiddlePhalanxTW,0.5
FCN,MixedShapesRegularTrain,0.957938144329897
FCN,MixedShapesSmallTrain,0.894268041237113
FCN,MoteStrain,0.934345047923323
FCN,NonInvasiveFetalECGThorax1,0.953791348600509
FCN,NonInvasiveFetalECGThorax2,0.952773536895674
FCN,OSULeaf,0.967768595041322
FCN,OliveOil,0.506666666666667
FCN,PLAID,0.903538175046555
FCN,PhalangesOutlinesCorrect,0.821678321678322
FCN,Phoneme,0.32542194092827
FCN,PickupGestureWiimoteZ,0.744
FCN,PigAirwayPressure,0.192307692307692
FCN,PigArtPressure,0.9875
FCN,PigCVP,0.803846153846154
FCN,Plane,1.0
FCN,PowerCons,0.872222222222222
FCN,ProximalPhalanxOutlineAgeGroup,0.830243902439024
FCN,ProximalPhalanxOutlineCorrect,0.898969072164948
FCN,ProximalPhalanxTW,0.769756097560976
FCN,RefrigerationDevices,0.5104
FCN,Rock,0.632
FCN,ScreenType,0.620266666666667
FCN,SemgHandGenderCh2,0.831333333333333
FCN,SemgHandMovementCh2,0.478222222222222
FCN,SemgHandSubjectCh2,0.741777777777778
FCN,ShakeGestureWiimoteZ,0.884
FCN,ShapeletSim,0.747777777777778
FCN,ShapesAll,0.892333333333333
FCN,SmallKitchenAppliances,0.776
FCN,SmoothSubspace,0.969333333333333
FCN,SonyAIBORobotSurface1,0.965058236272879
FCN,SonyAIBORobotSurface2,0.977334732423924
FCN,StarLightCurves,0.966270033997086
FCN,Strawberry,0.96972972972973
FCN,SwedishLeaf,0.96704
FCN,Symbols,0.964422110552764
FCN,SyntheticControl,0.987333333333333
FCN,ToeSegmentation1,0.959649122807018
FCN,ToeSegmentation2,0.887692307692308
FCN,Trace,1.0
FCN,TwoLeadECG,0.99964881474978
FCN,TwoPatterns,0.86945
FCN,UMD,0.986111111111111
FCN,UWaveGestureLibraryAll,0.814461194863205
FCN,UWaveGestureLibraryX,0.750753768844221
FCN,UWaveGestureLibraryY,0.643439419318816
FCN,UWaveGestureLibraryZ,0.726465661641541
FCN,Wafer,0.997242050616483
FCN,Wine,0.625925925925926
FCN,WordSynonyms,0.564263322884013
FCN,Worms,0.776623376623377
FCN,WormsTwoClass,0.732467532467533
FCN,Yoga,0.8424
InceptionTime,ACSF1,0.92
InceptionTime,Adiac,0.841432225063939
InceptionTime,AllGestureWiimoteX,0.79
InceptionTime,AllGestureWiimoteY,0.832857142857143
InceptionTime,AllGestureWiimoteZ,0.811428571428571
InceptionTime,ArrowHead,0.845714285714286
InceptionTime,BME,0.993333333333333
InceptionTime,Beef,0.7
InceptionTime,BeetleFly,0.8
InceptionTime,BirdChicken,0.95
InceptionTime,CBF,0.998888888888889
InceptionTime,Car,0.883333333333333
InceptionTime,Chinatown,0.985422740524781
InceptionTime,ChlorineConcentration,0.8765625
InceptionTime,CinCECGTorso,0.853623188405797
InceptionTime,Coffee,1.0
InceptionTime,Computers,0.796
InceptionTime,CricketX,0.853846153846154
InceptionTime,CricketY,0.851282051282051
InceptionTime,CricketZ,0.861538461538462
InceptionTime,Crop,0.772202380952381
InceptionTime,DiatomSizeReduction,0.934640522875817
InceptionTime,DistalPhalanxOutlineAgeGroup,0.733812949640288
InceptionTime,DistalPhalanxOutlineCorrect,0.782608695652174
InceptionTime,DistalPhalanxTW,0.683453237410072
InceptionTime,DodgerLoopDay,0.15
InceptionTime,DodgerLoopGame,0.855072463768116
InceptionTime,DodgerLoopWeekend,0.971014492753623
InceptionTime,ECG200,0.93
InceptionTime,ECG5000,0.940888888888889
InceptionTime,ECGFiveDays,1.0
InceptionTime,EOGHorizontalSignal,0.593922651933702
InceptionTime,EOGVerticalSignal,0.475138121546961
InceptionTime,Earthquakes,0.741007194244604
InceptionTime,ElectricDevices,0.723900920762547
InceptionTime,EthanolLevel,0.814
InceptionTime,FaceAll,0.807100591715976
InceptionTime,FaceFour,0.954545454545455
InceptionTime,FacesUCR,0.971219512195122
InceptionTime,FiftyWords,0.830769230769231
InceptionTime,Fish,0.982857142857143
InceptionTime,FordA,0.961363636363636
InceptionTime,FordB,0.861728395061728
InceptionTime,FreezerRegularTrain,0.996491228070175
InceptionTime,FreezerSmallTrain,0.867368421052631
InceptionTime,Fungi,1.0
InceptionTime,GestureMidAirD1,0.746153846153846
InceptionTime,GestureMidAirD2,0.730769230769231
InceptionTime,GestureMidAirD3,0.4
InceptionTime,GesturePebbleZ1,0.924418604651163
InceptionTime,GesturePebbleZ2,0.886075949367089
InceptionTime,GunPoint,1.0
InceptionTime,GunPointAgeSpan,0.987341772151899
InceptionTime,GunPointMaleVersusFemale,0.993670886075949
InceptionTime,GunPointOldVersusYoung,0.965079365079365
InceptionTime,Ham,0.714285714285714
InceptionTime,HandOutlines,0.954054054054054
InceptionTime,Haptics,0.548701298701299
InceptionTime,Herring,0.671875
InceptionTime,HouseTwenty,0.974789915966386
InceptionTime,InlineSkate,0.490909090909091
InceptionTime,InsectEPGRegularTrain,1.0
InceptionTime,InsectEPGSmallTrain,0.943775100401606
InceptionTime,InsectWingbeatSound,0.638888888888889
InceptionTime,ItalyPowerDemand,0.965014577259475
InceptionTime,LargeKitchenAppliances,0.904
InceptionTime,Lightning2,0.770491803278688
InceptionTime,Lightning7,0.835616438356164
InceptionTime,Mallat,0.955223880597015
InceptionTime,Meat,0.933333333333333
InceptionTime,MedicalImages,0.794736842105263
InceptionTime,MelbournePedestrian,0.91389913899139
InceptionTime,MiddlePhalanxOutlineAgeGroup,0.551948051948052
InceptionTime,MiddlePhalanxOutlineCorrect,0.81786941580756
InceptionTime,MiddlePhalanxTW,0.512987012987013
InceptionTime,MixedShapesRegularTrain,0.970309278350516
InceptionTime,MixedShapesSmallTrain,0.914639175257732
InceptionTime,MoteStrain,0.886581469648562
InceptionTime,NonInvasiveFetalECGThorax1,0.960814249363868
InceptionTime,NonInvasiveFetalECGThorax2,0.963867684478372
InceptionTime,OSULeaf,0.942148760330578
InceptionTime,OliveOil,0.833333333333333
InceptionTime,PLAID,0.94413407821229
InceptionTime,PhalangesOutlinesCorrect,0.84965034965035
InceptionTime,Phoneme,0.341244725738397
InceptionTime,PickupGestureWiimoteZ,0.76
InceptionTime,PigAirwayPressure,0.543269230769231
InceptionTime,PigArtPressure,0.995192307692308
InceptionTime,PigCVP,0.961538461538462
InceptionTime,Plane,1.0
InceptionTime,PowerCons,0.944444444444444
InceptionTime,ProximalPhalanxOutlineAgeGroup,0.848780487804878
InceptionTime,ProximalPhalanxOutlineCorrect,0.93127147766323
InceptionTime,ProximalPhalanxTW,0.775609756097561
InceptionTime,RefrigerationDevices,0.517333333333333
InceptionTime,Rock,0.8
InceptionTime,ScreenType,0.589333333333333
InceptionTime,SemgHandGenderCh2,0.816666666666667
InceptionTime,SemgHandMovementCh2,0.482222222222222
InceptionTime,SemgHandSubjectCh2,0.824444444444444
InceptionTime,ShakeGestureWiimoteZ,0.9
InceptionTime,ShapeletSim,0.955555555555556
InceptionTime,ShapesAll,0.928333333333333
InceptionTime,SmallKitchenAppliances,0.76
InceptionTime,SmoothSubspace,0.993333333333333
InceptionTime,SonyAIBORobotSurface1,0.868552412645591
InceptionTime,SonyAIBORobotSurface2,0.946484784889821
InceptionTime,StarLightCurves,0.979358912093249
InceptionTime,Strawberry,0.983783783783784
InceptionTime,SwedishLeaf,0.9744
InceptionTime,Symbols,0.980904522613065
InceptionTime,SyntheticControl,0.996666666666667
InceptionTime,ToeSegmentation1,0.964912280701754
InceptionTime,ToeSegmentation2,0.938461538461538
InceptionTime,Trace,1.0
InceptionTime,TwoLeadECG,0.995610184372256
InceptionTime,TwoPatterns,1.0
InceptionTime,UMD,0.986111111111111
InceptionTime,UWaveGestureLibraryAll,0.951982132886656
InceptionTime,UWaveGestureLibraryX,0.824958123953099
InceptionTime,UWaveGestureLibraryY,0.767169179229481
InceptionTime,UWaveGestureLibraryZ,0.764098269123395
InceptionTime,Wafer,0.998539909149902
InceptionTime,Wine,0.611111111111111
InceptionTime,WordSynonyms,0.733542319749216
InceptionTime,Worms,0.779220779220779
InceptionTime,WormsTwoClass,0.792207792207792
InceptionTime,Yoga,0.901666666666667
MultiROCKET,ACSF1,0.92
MultiROCKET,Adiac,0.833759590792839
MultiROCKET,AllGestureWiimoteX,0.727142857142857
MultiROCKET,AllGestureWiimoteY,0.772857142857143
MultiROCKET,AllGestureWiimoteZ,0.752857142857143
MultiROCKET,ArrowHead,0.868571428571428
MultiROCKET,BME,1.0
MultiROCKET,Beef,0.766666666666667
MultiROCKET,BeetleFly,0.85
MultiROCKET,BirdChicken,0.9
MultiROCKET,CBF,0.996666666666667
MultiROCKET,Car,0.916666666666667
MultiROCKET,Chinatown,0.979591836734694
MultiROCKET,ChlorineConcentration,0.784114583333333
MultiROCKET,CinCECGTorso,0.951449275362319
MultiROCKET,Coffee,1.0
MultiROCKET,Computers,0.784
MultiROCKET,CricketX,0.807692307692308
MultiROCKET,CricketY,0.843589743589744
MultiROCKET,CricketZ,0.835897435897436
MultiROCKET,Crop,0.774761904761905
MultiROCKET,DiatomSizeReduction,0.96078431372549
MultiROCKET,DistalPhalanxOutlineAgeGroup,0.76978417266187
MultiROCKET,DistalPhalanxOutlineCorrect,0.800724637681159
MultiROCKET,DistalPhalanxTW,0.690647482014388
MultiROCKET,DodgerLoopDay,0.6
MultiROCKET,DodgerLoopGame,0.833333333333333
MultiROCKET,DodgerLoopWeekend,0.978260869565217
MultiROCKET,ECG200,0.92
MultiROCKET,ECG5000,0.946444444444444
MultiROCKET,ECGFiveDays,1.0
MultiROCKET,EOGHorizontalSignal,0.657458563535912
MultiROCKET,EOGVerticalSignal,0.535911602209945
MultiROCKET,Earthquakes,0.748201438848921
MultiROCKET,ElectricDevices,0.735442873816626
MultiROCKET,EthanolLevel,0.638
MultiROCKET,FaceAll,0.799408284023669
MultiROCKET,FaceFour,0.931818181818182
MultiROCKET,FacesUCR,0.961463414634146
MultiROCKET,FiftyWords,0.859340659340659
MultiROCKET,Fish,0.988571428571428
MultiROCKET,FordA,0.957575757575757
MultiROCKET,FordB,0.838271604938272
MultiROCKET,FreezerRegularTrain,0.999649122807018
MultiROCKET,FreezerSmallTrain,0.995438596491228
MultiROCKET,Fungi,1.0
MultiROCKET,GestureMidAirD1,0.753846153846154
MultiROCKET,GestureMidAirD2,0.707692307692308
MultiROCKET,GestureMidAirD3,0.515384615384615
MultiROCKET,GesturePebbleZ1,0.918604651162791
MultiROCKET,GesturePebbleZ2,0.860759493670886
MultiROCKET,GunPoint,1.0
MultiROCKET,GunPointAgeSpan,1.0
MultiROCKET,GunPointMaleVersusFemale,1.0
MultiROCKET,GunPointOldVersusYoung,1.0
MultiROCKET,Ham,0.723809523809524
MultiROCKET,HandOutlines,0.951351351351351
MultiROCKET,Haptics,0.542207792207792
MultiROCKET,Herring,0.6875
MultiROCKET,HouseTwenty,0.991596638655462
MultiROCKET,InlineSkate,0.470909090909091
MultiROCKET,InsectEPGRegularTrain,1.0
MultiROCKET,InsectEPGSmallTrain,1.0
MultiROCKET,InsectWingbeatSound,0.672727272727273
MultiROCKET,ItalyPowerDemand,0.967930029154519
MultiROCKET,LargeKitchenAppliances,0.882666666666667
MultiROCKET,Lightning2,0.672131147540984
MultiROCKET,Lightning7,0.849315068493151
MultiROCKET,Mallat,0.927078891257996
MultiROCKET,Meat,0.916666666666667
MultiROCKET,MedicalImages,0.807894736842105
MultiROCKET,MelbournePedestrian,0.962689626896269
MultiROCKET,MiddlePhalanxOutlineAgeGroup,0.636363636363636
MultiROCKET,MiddlePhalanxOutlineCorrect,0.859106529209622
MultiROCKET,MiddlePhalanxTW,0.538961038961039
MultiROCKET,MixedShapesRegularTrain,0.979381443298969
MultiROCKET,MixedShapesSmallTrain,0.961649484536082
MultiROCKET,MoteStrain,0.941693290734824
MultiROCKET,NonInvasiveFetalECGThorax1,0.958778625954198
MultiROCKET,NonInvasiveFetalECGThorax2,0.968447837150127
MultiROCKET,OSULeaf,0.954545454545455
MultiROCKET,OliveOil,0.966666666666667
MultiROCKET,PLAID,0.934823091247672
MultiROCKET,PhalangesOutlinesCorrect,0.834498834498834
MultiROCKET,Phoneme,0.347573839662447
MultiROCKET,PickupGestureWiimoteZ,0.84
MultiROCKET,PigAirwayPressure,0.596153846153846
MultiROCKET,PigArtPressure,0.951923076923077
MultiROCKET,PigCVP,0.870192307692308
MultiROCKET,Plane,1.0
MultiROCKET,PowerCons,0.994444444444444
MultiROCKET,ProximalPhalanxOutlineAgeGroup,0.853658536585366
MultiROCKET,ProximalPhalanxOutlineCorrect,0.917525773195876
MultiROCKET,ProximalPhalanxTW,0.819512195121951
MultiROCKET,RefrigerationDevices,0.528
MultiROCKET,Rock,0.86
MultiROCKET,ScreenType,0.56
MultiROCKET,SemgHandGenderCh2,0.951666666666667
MultiROCKET,SemgHandMovementCh2,0.768888888888889
MultiROCKET,SemgHandSubjectCh2,0.917777777777778
MultiROCKET,ShakeGestureWiimoteZ,0.94
MultiROCKET,ShapeletSim,1.0
MultiROCKET,ShapesAll,0.921666666666667
MultiROCKET,SmallKitchenAppliances,0.821333333333333
MultiROCKET,SmoothSubspace,0.98
MultiROCKET,SonyAIBORobotSurface1,0.886855241264559
MultiROCKET,SonyAIBORobotSurface2,0.940188877229801
MultiROCKET,StarLightCurves,0.981665857212239
MultiROCKET,Strawberry,0.981081081081081
MultiROCKET,SwedishLeaf,0.9792
MultiROCKET,Symbols,0.982914572864322
MultiROCKET,SyntheticControl,0.993333333333333
MultiROCKET,ToeSegmentation1,0.956140350877193
MultiROCKET,ToeSegmentation2,0.907692307692308
MultiROCKET,Trace,1.0
MultiROCKET,TwoLeadECG,0.998244073748903
MultiROCKET,TwoPatterns,1.0
MultiROCKET,UMD,0.993055555555556
MultiROCKET,UWaveGestureLibraryAll,0.979899497487437
MultiROCKET,UWaveGestureLibraryX,0.869625907314349
MultiROCKET,UWaveGestureLibraryY,0.797319932998325
MultiROCKET,UWaveGestureLibraryZ,0.815466219988833
MultiROCKET,Wafer,0.999513303049968
MultiROCKET,Wine,0.888888888888889
MultiROCKET,WordSynonyms,0.775862068965517
MultiROCKET,Worms,0.753246753246753
MultiROCKET,WormsTwoClass,0.792207792207792
MultiROCKET,Yoga,0.919
ResNet,ACSF1,0.916
ResNet,Adiac,0.833248081841432
ResNet,AllGestureWiimoteX,0.740571428571429
ResNet,AllGestureWiimoteY,0.793714285714285
ResNet,AllGestureWiimoteZ,0.725714285714286
ResNet,ArrowHead,0.837714285714286
ResNet,BME,0.998666666666666
ResNet,Beef,0.753333333333333
ResNet,BeetleFly,0.85
ResNet,BirdChicken,0.88
ResNet,CBF,0.995777777777778
ResNet,Car,0.916666666666667
ResNet,Chinatown,0.978425655976676
ResNet,ChlorineConcentration,0.852760416666667
ResNet,CinCECGTorso,0.837826086956521
ResNet,Coffee,1.0
ResNet,Computers,0.8056
ResNet,CricketX,0.798974358974359
ResNet,CricketY,0.810256410256411
ResNet,CricketZ,0.808717948717949
ResNet,Crop,0.742928571428571
ResNet,DiatomSizeReduction,0.300653594771242
ResNet,DistalPhalanxOutlineAgeGroup,0.717985611510791
ResNet,DistalPhalanxOutlineCorrect,0.770289855072464
ResNet,DistalPhalanxTW,0.663309352517985
ResNet,DodgerLoopDay,0.15
ResNet,DodgerLoopGame,0.710144927536232
ResNet,DodgerLoopWeekend,0.952173913043478
ResNet,ECG200,0.874
ResNet,ECG5000,0.935066666666667
ResNet,ECGFiveDays,0.966318234610917
ResNet,EOGHorizontalSignal,0.599447513812154
ResNet,EOGVerticalSignal,0.445303867403315
ResNet,Earthquakes,0.712230215827338
ResNet,ElectricDevices,0.727869277655298
ResNet,EthanolLevel,0.7584
ResNet,FaceAll,0.866745562130177
ResNet,FaceFour,0.954545454545455
ResNet,FacesUCR,0.954243902439024
ResNet,FiftyWords,0.74021978021978
ResNet,Fish,0.980571428571428
ResNet,FordA,0.936969696969697
ResNet,FordB,0.813086419753086
ResNet,FreezerRegularTrain,0.998456140350877
ResNet,FreezerSmallTrain,0.832210526315789
ResNet,Fungi,0.17741935483871
ResNet,GestureMidAirD1,0.698461538461539
ResNet,GestureMidAirD2,0.667692307692308
ResNet,GestureMidAirD3,0.34
ResNet,GesturePebbleZ1,0.901162790697674
ResNet,GesturePebbleZ2,0.777215189873418
ResNet,GunPoint,0.990666666666666
ResNet,GunPointAgeSpan,0.996835443037975
ResNet,GunPointMaleVersusFemale,0.992405063291139
ResNet,GunPointOldVersusYoung,0.989206349206349
ResNet,Ham,0.758095238095238
ResNet,HandOutlines,0.913513513513513
ResNet,Haptics,0.50974025974026
ResNet,Herring,0.6
ResNet,HouseTwenty,0.983193277310924
ResNet,InlineSkate,0.377090909090909
ResNet,InsectEPGRegularTrain,0.997590361445783
ResNet,InsectEPGSmallTrain,0.371887550200803
ResNet,InsectWingbeatSound,0.499292929292929
ResNet,ItalyPowerDemand,0.961516034985423
ResNet,LargeKitchenAppliances,0.901333333333333
ResNet,Lightning2,0.780327868852459
ResNet,Lightning7,0.827397260273973
ResNet,Mallat,0.9736460554371
ResNet,Meat,0.99
ResNet,MedicalImages,0.769736842105263
ResNet,MelbournePedestrian,0.909225092250923
ResNet,MiddlePhalanxOutlineAgeGroup,0.545454545454545
ResNet,MiddlePhalanxOutlineCorrect,0.826116838487973
ResNet,MiddlePhalanxTW,0.494805194805195
ResNet,MixedShapesRegularTrain,0.972865979381443
ResNet,MixedShapesSmallTrain,0.916536082474227
ResNet,MoteStrain,0.923961661341853
ResNet,NonInvasiveFetalECGThorax1,0.941374045801527
ResNet,NonInvasiveFetalECGThorax2,0.943613231552163
ResNet,OSULeaf,0.980165289256198
ResNet,OliveOil,0.846666666666667
ResNet,PLAID,0.940409683426443
ResNet,PhalangesOutlinesCorrect,0.845221445221445
ResNet,Phoneme,0.333438818565401
ResNet,PickupGestureWiimoteZ,0.704
ResNet,PigAirwayPressure,0.405769230769231
ResNet,PigArtPressure,0.991346153846154
ResNet,PigCVP,0.918269230769231
ResNet,Plane,1.0
ResNet,PowerCons,0.878888888888889
ResNet,ProximalPhalanxOutlineAgeGroup,0.846829268292683
ResNet,ProximalPhalanxOutlineCorrect,0.919587628865979
ResNet,ProximalPhalanxTW,0.772682926829268
ResNet,RefrigerationDevices,0.530133333333333
ResNet,Rock,0.552
ResNet,ScreenType,0.615466666666667
ResNet,SemgHandGenderCh2,0.823666666666667
ResNet,SemgHandMovementCh2,0.439111111111111
ResNet,SemgHandSubjectCh2,0.738666666666667
ResNet,ShakeGestureWiimoteZ,0.88
ResNet,ShapeletSim,0.782222222222222
ResNet,ShapesAll,0.926333333333333
ResNet,SmallKitchenAppliances,0.781333333333334
ResNet,SmoothSubspace,0.98
ResNet,SonyAIBORobotSurface1,0.960732113144759
ResNet,SonyAIBORobotSurface2,0.975445960125918
ResNet,StarLightCurves,0.972292374939291
ResNet,Strawberry,0.98
ResNet,SwedishLeaf,0.96256
ResNet,Symbols,0.893065326633166
ResNet,SyntheticControl,0.996666666666667
ResNet,ToeSegmentation1,0.957017543859649
ResNet,ToeSegmentation2,0.893846153846154
ResNet,Trace,1.0
ResNet,TwoLeadECG,1.0
ResNet,TwoPatterns,0.99995
ResNet,UMD,0.990277777777778
ResNet,UWaveGestureLibraryAll,0.860804020100503
ResNet,UWaveGestureLibraryX,0.781239530988275
ResNet,UWaveGestureLibraryY,0.665829145728643
ResNet,UWaveGestureLibraryZ,0.748632049134562
ResNet,Wafer,0.99805321219987
ResNet,Wine,0.722222222222222
ResNet,WordSynonyms,0.616614420062696
ResNet,Worms,0.761038961038961
ResNet,WormsTwoClass,0.748051948051948
ResNet,Yoga,0.866733333333333
ROCKET,ACSF1,0.886
ROCKET,Adiac,0.78337596
ROCKET,AllGestureWiimoteX,0.79
ROCKET,AllGestureWiimoteY,0.77271429
ROCKET,AllGestureWiimoteZ,0.76614286
ROCKET,ArrowHead,0.81428571
ROCKET,BME,1.0
ROCKET,Beef,0.83333333
ROCKET,BeetleFly,0.9
ROCKET,BirdChicken,0.9
ROCKET,CBF,1.0
ROCKET,Car,0.84666667
ROCKET,Chinatown,0.98250729
ROCKET,ChlorineConcentration,0.81453125
ROCKET,CinCECGTorso,0.83615942
ROCKET,Coffee,1.0
ROCKET,Computers,0.7612
ROCKET,CricketX,0.81948718
ROCKET,CricketY,0.85230769
ROCKET,CricketZ,0.85589744
ROCKET,Crop,0.75134524
ROCKET,DiatomSizeReduction,0.96993464
ROCKET,DistalPhalanxOutlineAgeGroup,0.75899281
ROCKET,DistalPhalanxOutlineCorrect,0.76956522
ROCKET,DistalPhalanxTW,0.71870504
ROCKET,DodgerLoopDay,0.5725
ROCKET,DodgerLoopGame,0.87318841
ROCKET,DodgerLoopWeekend,0.97463768
ROCKET,ECG200,0.906
ROCKET,ECG5000,0.94715556
ROCKET,ECGFiveDays,1.0
ROCKET,EOGHorizontalSignal,0.63895028
ROCKET,EOGVerticalSignal,0.54143646
ROCKET,Earthquakes,0.74820144
ROCKET,ElectricDevices,0.72941253
ROCKET,EthanolLevel,0.5828
ROCKET,FaceAll,0.94650888
ROCKET,FaceFour,0.97727273
ROCKET,FacesUCR,0.96141463
ROCKET,FiftyWords,0.83032967
ROCKET,Fish,0.97942857
ROCKET,FordA,0.94439394
ROCKET,FordB,0.80506173
ROCKET,FreezerRegularTrain,0.99761404
ROCKET,FreezerSmallTrain,0.94957895
ROCKET,Fungi,1.0
ROCKET,GestureMidAirD1,0.71692308
ROCKET,GestureMidAirD2,0.66076923
ROCKET,GestureMidAirD3,0.41461538
ROCKET,GesturePebbleZ1,0.90581395
ROCKET,GesturePebbleZ2,0.83037975
ROCKET,GunPoint,1.0
ROCKET,GunPointAgeSpan,0.99683544
ROCKET,GunPointMaleVersusFemale,0.99841772
ROCKET,GunPointOldVersusYoung,0.99111111
ROCKET,Ham,0.72571429
ROCKET,HandOutlines,0.94243243
ROCKET,Haptics,0.52402597
ROCKET,Herring,0.6921875
ROCKET,HouseTwenty,0.96386555
ROCKET,InlineSkate,0.45690909
ROCKET,InsectEPGRegularTrain,1.0
ROCKET,InsectEPGSmallTrain,0.97911647
ROCKET,InsectWingbeatSound,0.65681818
ROCKET,ItalyPowerDemand,0.96958212
ROCKET,LargeKitchenAppliances,0.90053333
ROCKET,Lightning2,0.75901639
ROCKET,Lightning7,0.82328767
ROCKET,Mallat,0.95594883
ROCKET,Meat,0.94833333
ROCKET,MedicalImages,0.79947368
ROCKET,MelbournePedestrian,0.90438704
ROCKET,MiddlePhalanxOutlineAgeGroup,0.59025974
ROCKET,MiddlePhalanxOutlineCorrect,0.83848797
ROCKET,MiddlePhalanxTW,0.56038961
ROCKET,MixedShapesRegularTrain,0.97105155
ROCKET,MixedShapesSmallTrain,0.9382268
ROCKET,MoteStrain,0.91461661
ROCKET,NonInvasiveFetalECGThorax1,0.9529771
ROCKET,NonInvasiveFetalECGThorax2,0.96905852
ROCKET,OSULeaf,0.94090909
ROCKET,OliveOil,0.91666667
ROCKET,PLAID,0.90260708
ROCKET,PhalangesOutlinesCorrect,0.83426573
ROCKET,Phoneme,0.27985232
ROCKET,PickupGestureWiimoteZ,0.83
ROCKET,PigAirwayPressure,0.09519231
ROCKET,PigArtPressure,0.95384615
ROCKET,PigCVP,0.93413462
ROCKET,Plane,1.0
ROCKET,PowerCons,0.94
ROCKET,ProximalPhalanxOutlineAgeGroup,0.85560976
ROCKET,ProximalPhalanxOutlineCorrect,0.89896907
ROCKET,ProximalPhalanxTW,0.81658537
ROCKET,RefrigerationDevices,0.53733333
ROCKET,Rock,0.9
ROCKET,ScreenType,0.48533333
ROCKET,SemgHandGenderCh2,0.92683333
ROCKET,SemgHandMovementCh2,0.64511111
ROCKET,SemgHandSubjectCh2,0.88111111
ROCKET,ShakeGestureWiimoteZ,0.898
ROCKET,ShapeletSim,1.0
ROCKET,ShapesAll,0.90683333
ROCKET,SmallKitchenAppliances,0.8184
ROCKET,SmoothSubspace,0.97866667
ROCKET,SonyAIBORobotSurface1,0.92246256
ROCKET,SonyAIBORobotSurface2,0.91259182
ROCKET,StarLightCurves,0.98096163
ROCKET,Strawberry,0.98135135
ROCKET,SwedishLeaf,0.964
ROCKET,Symbols,0.97427136
ROCKET,SyntheticControl,0.99966667
ROCKET,ToeSegmentation1,0.96842105
ROCKET,ToeSegmentation2,0.92384615
ROCKET,Trace,1.0
ROCKET,TwoLeadECG,0.99912204
ROCKET,TwoPatterns,1.0
ROCKET,UMD,0.99236111
ROCKET,UWaveGestureLibraryAll,0.97537688
ROCKET,UWaveGestureLibraryX,0.85474595
ROCKET,UWaveGestureLibraryY,0.77398102
ROCKET,UWaveGestureLibraryZ,0.79190396
ROCKET,Wafer,0.99823167
ROCKET,Wine,0.81296296
ROCKET,WordSynonyms,0.75344828
ROCKET,Worms,0.74025974
ROCKET,WormsTwoClass,0.7974026
ROCKET,Yoga,0.91036667


==> codes-used/hcf-results/MultiROCKET.csv <==
dataset,MultiROCKET
ACSF1,0.92
Adiac,0.833759590792839
AllGestureWiimoteX,0.727142857142857
AllGestureWiimoteY,0.772857142857143
AllGestureWiimoteZ,0.752857142857143
ArrowHead,0.868571428571428
BME,1
Beef,0.766666666666667
BeetleFly,0.85
BirdChicken,0.9
CBF,0.996666666666667
Car,0.916666666666667
Chinatown,0.979591836734694
ChlorineConcentration,0.784114583333333
CinCECGTorso,0.951449275362319
Coffee,1
Computers,0.784
CricketX,0.807692307692308
CricketY,0.843589743589744
CricketZ,0.835897435897436
Crop,0.774761904761905
DiatomSizeReduction,0.96078431372549
DistalPhalanxOutlineAgeGroup,0.76978417266187
DistalPhalanxOutlineCorrect,0.800724637681159
DistalPhalanxTW,0.690647482014388
DodgerLoopDay,0.6
DodgerLoopGame,0.833333333333333
DodgerLoopWeekend,0.978260869565217
ECG200,0.92
ECG5000,0.946444444444444
ECGFiveDays,1
EOGHorizontalSignal,0.657458563535912
EOGVerticalSignal,0.535911602209945
Earthquakes,0.748201438848921
ElectricDevices,0.735442873816626
EthanolLevel,0.638
FaceAll,0.799408284023669
FaceFour,0.931818181818182
FacesUCR,0.961463414634146
FiftyWords,0.859340659340659
Fish,0.988571428571428
FordA,0.957575757575757
FordB,0.838271604938272
FreezerRegularTrain,0.999649122807018
FreezerSmallTrain,0.995438596491228
Fungi,1
GestureMidAirD1,0.753846153846154
GestureMidAirD2,0.707692307692308
GestureMidAirD3,0.515384615384615
GesturePebbleZ1,0.918604651162791
GesturePebbleZ2,0.860759493670886
GunPoint,1
GunPointAgeSpan,1
GunPointMaleVersusFemale,1
GunPointOldVersusYoung,1
Ham,0.723809523809524
HandOutlines,0.951351351351351
Haptics,0.542207792207792
Herring,0.6875
HouseTwenty,0.991596638655462
InlineSkate,0.470909090909091
InsectEPGRegularTrain,1
InsectEPGSmallTrain,1
InsectWingbeatSound,0.672727272727273
ItalyPowerDemand,0.967930029154519
LargeKitchenAppliances,0.882666666666667
Lightning2,0.672131147540984
Lightning7,0.849315068493151
Mallat,0.927078891257996
Meat,0.916666666666667
MedicalImages,0.807894736842105
MelbournePedestrian,0.962689626896269
MiddlePhalanxOutlineAgeGroup,0.636363636363636
MiddlePhalanxOutlineCorrect,0.859106529209622
MiddlePhalanxTW,0.538961038961039
MixedShapesRegularTrain,0.979381443298969
MixedShapesSmallTrain,0.961649484536082
MoteStrain,0.941693290734824
NonInvasiveFetalECGThorax1,0.958778625954198
NonInvasiveFetalECGThorax2,0.968447837150127
OSULeaf,0.954545454545455
OliveOil,0.966666666666667
PLAID,0.934823091247672
PhalangesOutlinesCorrect,0.834498834498834
Phoneme,0.347573839662447
PickupGestureWiimoteZ,0.84
PigAirwayPressure,0.596153846153846
PigArtPressure,0.951923076923077
PigCVP,0.870192307692308
Plane,1
PowerCons,0.994444444444444
ProximalPhalanxOutlineAgeGroup,0.853658536585366
ProximalPhalanxOutlineCorrect,0.917525773195876
ProximalPhalanxTW,0.819512195121951
RefrigerationDevices,0.528
Rock,0.86
ScreenType,0.56
SemgHandGenderCh2,0.951666666666667
SemgHandMovementCh2,0.768888888888889
SemgHandSubjectCh2,0.917777777777778
ShakeGestureWiimoteZ,0.94
ShapeletSim,1
ShapesAll,0.921666666666667
SmallKitchenAppliances,0.821333333333333
SmoothSubspace,0.98
SonyAIBORobotSurface1,0.886855241264559
SonyAIBORobotSurface2,0.940188877229801
StarLightCurves,0.981665857212239
Strawberry,0.981081081081081
SwedishLeaf,0.9792
Symbols,0.982914572864322
SyntheticControl,0.993333333333333
ToeSegmentation1,0.956140350877193
ToeSegmentation2,0.907692307692308
Trace,1
TwoLeadECG,0.998244073748903
TwoPatterns,1
UMD,0.993055555555556
UWaveGestureLibraryAll,0.979899497487437
UWaveGestureLibraryX,0.869625907314349
UWaveGestureLibraryY,0.797319932998325
UWaveGestureLibraryZ,0.815466219988833
Wafer,0.999513303049968
Wine,0.888888888888889
WordSynonyms,0.775862068965517
Worms,0.753246753246753
WormsTwoClass,0.792207792207792
Yoga,0.919


==> codes-used/hcf-results/ROCKET.csv <==
dataset,ROCKET
ACSF1,0.886
Adiac,0.78337596
AllGestureWiimoteX,0.79
AllGestureWiimoteY,0.77271429
AllGestureWiimoteZ,0.76614286
ArrowHead,0.81428571
BME,1
Beef,0.83333333
BeetleFly,0.9
BirdChicken,0.9
CBF,1
Car,0.84666667
Chinatown,0.98250729
ChlorineConcentration,0.81453125
CinCECGTorso,0.83615942
Coffee,1
Computers,0.7612
CricketX,0.81948718
CricketY,0.85230769
CricketZ,0.85589744
Crop,0.75134524
DiatomSizeReduction,0.96993464
DistalPhalanxOutlineAgeGroup,0.75899281
DistalPhalanxOutlineCorrect,0.76956522
DistalPhalanxTW,0.71870504
DodgerLoopDay,0.5725
DodgerLoopGame,0.87318841
DodgerLoopWeekend,0.97463768
ECG200,0.906
ECG5000,0.94715556
ECGFiveDays,1
EOGHorizontalSignal,0.63895028
EOGVerticalSignal,0.54143646
Earthquakes,0.74820144
ElectricDevices,0.72941253
EthanolLevel,0.5828
FaceAll,0.94650888
FaceFour,0.97727273
FacesUCR,0.96141463
FiftyWords,0.83032967
Fish,0.97942857
FordA,0.94439394
FordB,0.80506173
FreezerRegularTrain,0.99761404
FreezerSmallTrain,0.94957895
Fungi,1
GestureMidAirD1,0.71692308
GestureMidAirD2,0.66076923
GestureMidAirD3,0.41461538
GesturePebbleZ1,0.90581395
GesturePebbleZ2,0.83037975
GunPoint,1
GunPointAgeSpan,0.99683544
GunPointMaleVersusFemale,0.99841772
GunPointOldVersusYoung,0.99111111
Ham,0.72571429
HandOutlines,0.94243243
Haptics,0.52402597
Herring,0.6921875
HouseTwenty,0.96386555
InlineSkate,0.45690909
InsectEPGRegularTrain,1
InsectEPGSmallTrain,0.97911647
InsectWingbeatSound,0.65681818
ItalyPowerDemand,0.96958212
LargeKitchenAppliances,0.90053333
Lightning2,0.75901639
Lightning7,0.82328767
Mallat,0.95594883
Meat,0.94833333
MedicalImages,0.79947368
MelbournePedestrian,0.90438704
MiddlePhalanxOutlineAgeGroup,0.59025974
MiddlePhalanxOutlineCorrect,0.83848797
MiddlePhalanxTW,0.56038961
MixedShapesRegularTrain,0.97105155
MixedShapesSmallTrain,0.9382268
MoteStrain,0.91461661
NonInvasiveFetalECGThorax1,0.9529771
NonInvasiveFetalECGThorax2,0.96905852
OSULeaf,0.94090909
OliveOil,0.91666667
PLAID,0.90260708
PhalangesOutlinesCorrect,0.83426573
Phoneme,0.27985232
PickupGestureWiimoteZ,0.83
PigAirwayPressure,0.09519231
PigArtPressure,0.95384615
PigCVP,0.93413462
Plane,1
PowerCons,0.94
ProximalPhalanxOutlineAgeGroup,0.85560976
ProximalPhalanxOutlineCorrect,0.89896907
ProximalPhalanxTW,0.81658537
RefrigerationDevices,0.53733333
Rock,0.9
ScreenType,0.48533333
SemgHandGenderCh2,0.92683333
SemgHandMovementCh2,0.64511111
SemgHandSubjectCh2,0.88111111
ShakeGestureWiimoteZ,0.898
ShapeletSim,1
ShapesAll,0.90683333
SmallKitchenAppliances,0.8184
SmoothSubspace,0.97866667
SonyAIBORobotSurface1,0.92246256
SonyAIBORobotSurface2,0.91259182
StarLightCurves,0.98096163
Strawberry,0.98135135
SwedishLeaf,0.964
Symbols,0.97427136
SyntheticControl,0.99966667
ToeSegmentation1,0.96842105
ToeSegmentation2,0.92384615
Trace,1
TwoLeadECG,0.99912204
TwoPatterns,1
UMD,0.99236111
UWaveGestureLibraryAll,0.97537688
UWaveGestureLibraryX,0.85474595
UWaveGestureLibraryY,0.77398102
UWaveGestureLibraryZ,0.79190396
Wafer,0.99823167
Wine,0.81296296
WordSynonyms,0.75344828
Worms,0.74025974
WormsTwoClass,0.7974026
Yoga,0.91036667


==> codes-used/hcf-results/cofcn.csv <==
dataset,CO-FCN
Beef,0.806666666666666
Coffee,1
Yoga,0.8992
Car,0.89
CinCECGTorso,0.907101449275362
Adiac,0.840409207161125
ArrowHead,0.835428571428571
BeetleFly,0.91
BirdChicken,0.89
CBF,0.980888888888889
ChlorineConcentration,0.81328125
Computers,0.7824
CricketX,0.784102564102564
CricketY,0.845641025641026
CricketZ,0.813846153846154
DiatomSizeReduction,0.579084967320261
DistalPhalanxOutlineAgeGroup,0.720863309352518
DistalPhalanxOutlineCorrect,0.771739130434783
DistalPhalanxTW,0.666187050359712
Earthquakes,0.730935251798561
ECG200,0.852
ECG5000,0.936755555555556
ECGFiveDays,1
Wine,0.611111111111111
FaceAll,0.912662721893491
FaceFour,0.943181818181818
FacesUCR,0.95219512195122
FiftyWords,0.8
Fish,0.987428571428571
GunPoint,1
Ham,0.666666666666667
Haptics,0.478571428571429
Herring,0.675
InlineSkate,0.532363636363636
InsectWingbeatSound,0.587777777777778
ItalyPowerDemand,0.957628765792031
LargeKitchenAppliances,0.891733333333333
Lightning2,0.786885245901639
Lightning7,0.745205479452055
Mallat,0.935607675906183
Meat,0.913333333333333
MedicalImages,0.745526315789474
MiddlePhalanxOutlineAgeGroup,0.5
MiddlePhalanxOutlineCorrect,0.805498281786942
MiddlePhalanxTW,0.516883116883117
MoteStrain,0.865814696485623
OliveOil,0.646666666666667
OSULeaf,0.991735537190083
Phoneme,0.299367088607595
Plane,1
ProximalPhalanxOutlineAgeGroup,0.837073170731707
ProximalPhalanxOutlineCorrect,0.901718213058419
ProximalPhalanxTW,0.785365853658537
RefrigerationDevices,0.549333333333333
ScreenType,0.515733333333333
ShapeletSim,0.811111111111111
ShapesAll,0.911333333333333
SmallKitchenAppliances,0.7312
SonyAIBORobotSurface1,0.834276206322795
SonyAIBORobotSurface2,0.918782791185729
Strawberry,0.96972972972973
SwedishLeaf,0.96032
Symbols,0.966834170854271
SyntheticControl,0.995333333333333
ToeSegmentation1,0.947368421052632
ToeSegmentation2,0.943076923076923
Trace,1
TwoLeadECG,0.997717295873573
WordSynonyms,0.694043887147335
Worms,0.787012987012987
WormsTwoClass,0.771428571428572
ACSF1,0.724
AllGestureWiimoteX,0.740571428571428
AllGestureWiimoteY,0.794857142857143
AllGestureWiimoteZ,0.731142857142857
BME,0.956
Chinatown,0.978425655976676
DodgerLoopDay,0.38
DodgerLoopGame,0.692753623188406
DodgerLoopWeekend,0.876811594202898
EOGHorizontalSignal,0.560773480662984
EOGVerticalSignal,0.393370165745856
EthanolLevel,0.6224
FreezerRegularTrain,0.995228070175438
FreezerSmallTrain,0.971649122807018
Fungi,0.058064516129032
GestureMidAirD1,0.764615384615385
GestureMidAirD2,0.635384615384615
GestureMidAirD3,0.456923076923077
GesturePebbleZ1,0.934883720930232
GesturePebbleZ2,0.844303797468355
GunPointAgeSpan,0.994303797468354
GunPointMaleVersusFemale,0.99746835443038
GunPointOldVersusYoung,0.986031746031746
HouseTwenty,0.978151260504201
InsectEPGRegularTrain,1
InsectEPGSmallTrain,0.248192771084337
MelbournePedestrian,0.898728987289873
MixedShapesRegularTrain,0.965525773195876
MixedShapesSmallTrain,0.931546391752577
PickupGestureWiimoteZ,0.844
PigAirwayPressure,0.057692307692308
PigArtPressure,0.993269230769231
PigCVP,0.951923076923077
PLAID,0.904283054003724
PowerCons,0.918888888888889
Rock,0.848
SemgHandGenderCh2,0.726666666666667
SemgHandMovementCh2,0.317333333333333
SemgHandSubjectCh2,0.599111111111111
ShakeGestureWiimoteZ,0.928
SmoothSubspace,0.952
UMD,0.988888888888889
Crop,0.741571428571428
ElectricDevices,0.704992867332382
FordA,0.948030303030303
FordB,0.819753086419753
HandOutlines,0.801621621621622
NonInvasiveFetalECGThorax1,0.966819338422392
NonInvasiveFetalECGThorax2,0.966921119592875
PhalangesOutlinesCorrect,0.827272727272727
StarLightCurves,0.969426906265177
TwoPatterns,0.99555
UWaveGestureLibraryAll,0.848464544946957
UWaveGestureLibraryX,0.804634282523729
UWaveGestureLibraryY,0.719932998324958
UWaveGestureLibraryZ,0.758626465661641
Wafer,0.998767034393251


==> codes-used/hcf-results/hfcn.csv <==
dataset,H-FCN
ACSF1,0.88
Adiac,0.832225063938619
AllGestureWiimoteX,0.766571428571429
AllGestureWiimoteY,0.813428571428571
AllGestureWiimoteZ,0.758
ArrowHead,0.859428571428571
BME,0.962666666666667
Beef,0.753333333333333
BeetleFly,0.85
BirdChicken,0.89
CBF,0.997111111111111
Car,0.893333333333333
Chinatown,0.980758017492711
ChlorineConcentration,0.836979166666667
CinCECGTorso,0.877391304347826
Coffee,1
Computers,0.8176
CricketX,0.806153846153846
CricketY,0.843076923076923
CricketZ,0.829230769230769
Crop,0.737035714285714
DiatomSizeReduction,0.475816993464052
DistalPhalanxOutlineAgeGroup,0.699280575539568
DistalPhalanxOutlineCorrect,0.767391304347826
DistalPhalanxTW,0.650359712230216
DodgerLoopDay,0.495
DodgerLoopGame,0.823188405797101
DodgerLoopWeekend,0.94927536231884
ECG200,0.87
ECG5000,0.939422222222222
ECGFiveDays,1
EOGHorizontalSignal,0.585082872928177
EOGVerticalSignal,0.45414364640884
Earthquakes,0.726618705035971
ElectricDevices,0.722215017507457
EthanolLevel,0.7044
FaceAll,0.904733727810651
FaceFour,0.931818181818182
FacesUCR,0.958146341463415
FiftyWords,0.798241758241758
Fish,0.982857142857143
FordA,0.944848484848485
FordB,0.826666666666667
FreezerRegularTrain,0.997052631578947
FreezerSmallTrain,0.810035087719298
Fungi,0.149462365591398
GestureMidAirD1,0.74
GestureMidAirD2,0.681538461538462
GestureMidAirD3,0.386153846153846
GesturePebbleZ1,0.923255813953488
GesturePebbleZ2,0.89873417721519
GunPoint,1
GunPointAgeSpan,0.993670886075949
GunPointMaleVersusFemale,0.996835443037975
GunPointOldVersusYoung,0.997460317460318
Ham,0.712380952380952
HandOutlines,0.931351351351352
Haptics,0.542207792207792
Herring,0.671875
HouseTwenty,0.988235294117647
InlineSkate,0.466909090909091
InsectEPGRegularTrain,1
InsectEPGSmallTrain,0.44578313253012
InsectWingbeatSound,0.593535353535353
ItalyPowerDemand,0.96287657920311
LargeKitchenAppliances,0.901333333333333
Lightning2,0.770491803278688
Lightning7,0.824657534246575
Mallat,0.970490405117271
Meat,0.903333333333334
MedicalImages,0.765263157894737
MelbournePedestrian,0.907093070930709
MiddlePhalanxOutlineAgeGroup,0.533766233766234
MiddlePhalanxOutlineCorrect,0.808247422680412
MiddlePhalanxTW,0.497402597402597
MixedShapesRegularTrain,0.967092783505154
MixedShapesSmallTrain,0.912742268041237
MoteStrain,0.915814696485623
NonInvasiveFetalECGThorax1,0.962748091603054
NonInvasiveFetalECGThorax2,0.962239185750636
OSULeaf,0.969421487603306
OliveOil,0.633333333333333
PLAID,0.920670391061452
PhalangesOutlinesCorrect,0.824475524475525
Phoneme,0.338713080168776
PickupGestureWiimoteZ,0.728
PigAirwayPressure,0.058653846153846
PigArtPressure,0.993269230769231
PigCVP,0.941346153846154
Plane,1
PowerCons,0.953333333333333
ProximalPhalanxOutlineAgeGroup,0.825365853658537
ProximalPhalanxOutlineCorrect,0.909278350515464
ProximalPhalanxTW,0.783414634146341
RefrigerationDevices,0.551466666666667
Rock,0.812
ScreenType,0.602666666666667
SemgHandGenderCh2,0.85
SemgHandMovementCh2,0.523555555555556
SemgHandSubjectCh2,0.778222222222222
ShakeGestureWiimoteZ,0.904
ShapeletSim,0.763333333333333
ShapesAll,0.917666666666667
SmallKitchenAppliances,0.785066666666667
SmoothSubspace,0.972
SonyAIBORobotSurface1,0.920465890183028
SonyAIBORobotSurface2,0.935991605456453
StarLightCurves,0.974842156386596
Strawberry,0.972432432432432
SwedishLeaf,0.97088
Symbols,0.928643216080402
SyntheticControl,1
ToeSegmentation1,0.950877192982456
ToeSegmentation2,0.929230769230769
Trace,1
TwoLeadECG,0.999122036874451
TwoPatterns,0.9975
UMD,0.995833333333333
UWaveGestureLibraryAll,0.874036850921273
UWaveGestureLibraryX,0.805192629815745
UWaveGestureLibraryY,0.716471245114461
UWaveGestureLibraryZ,0.763093243997767
Wafer,0.99834523036989
Wine,0.62962962962963
WordSynonyms,0.696551724137931
Worms,0.78961038961039
WormsTwoClass,0.755844155844156
Yoga,0.897533333333333


==> codes-used/hcf-results/hit.csv <==
dataset,H-InceptionTime
ACSF1,0.94
Adiac,0.843989769820972
AllGestureWiimoteX,0.791428571428571
AllGestureWiimoteY,0.835714285714286
AllGestureWiimoteZ,0.802857142857143
ArrowHead,0.891428571428571
BME,0.993333333333333
Beef,0.7
BeetleFly,0.75
BirdChicken,0.95
CBF,0.997777777777778
Car,0.9
Chinatown,0.979591836734694
ChlorineConcentration,0.882552083333333
CinCECGTorso,0.844202898550725
Coffee,1
Computers,0.812
CricketX,0.853846153846154
CricketY,0.851282051282051
CricketZ,0.853846153846154
Crop,0.772142857142857
DiatomSizeReduction,0.947712418300653
DistalPhalanxOutlineAgeGroup,0.741007194244604
DistalPhalanxOutlineCorrect,0.797101449275362
DistalPhalanxTW,0.654676258992806
DodgerLoopDay,0.5875
DodgerLoopGame,0.833333333333333
DodgerLoopWeekend,0.971014492753623
ECG200,0.9
ECG5000,0.939333333333333
ECGFiveDays,1
EOGHorizontalSignal,0.621546961325967
EOGVerticalSignal,0.466850828729282
Earthquakes,0.726618705035971
ElectricDevices,0.714044870963559
EthanolLevel,0.788
FaceAll,0.818343195266272
FaceFour,0.954545454545455
FacesUCR,0.96780487804878
FiftyWords,0.848351648351648
Fish,0.982857142857143
FordA,0.961363636363636
FordB,0.853086419753086
FreezerRegularTrain,0.99719298245614
FreezerSmallTrain,0.822456140350877
Fungi,1
GestureMidAirD1,0.753846153846154
GestureMidAirD2,0.730769230769231
GestureMidAirD3,0.423076923076923
GesturePebbleZ1,0.930232558139535
GesturePebbleZ2,0.886075949367089
GunPoint,1
GunPointAgeSpan,0.996835443037975
GunPointMaleVersusFemale,1
GunPointOldVersusYoung,0.977777777777778
Ham,0.704761904761905
HandOutlines,0.954054054054054
Haptics,0.568181818181818
Herring,0.71875
HouseTwenty,0.974789915966386
InlineSkate,0.525454545454546
InsectEPGRegularTrain,1
InsectEPGSmallTrain,0.91566265060241
InsectWingbeatSound,0.644444444444444
ItalyPowerDemand,0.968901846452867
LargeKitchenAppliances,0.896
Lightning2,0.80327868852459
Lightning7,0.849315068493151
Mallat,0.964179104477612
Meat,0.95
MedicalImages,0.801315789473684
MelbournePedestrian,0.911849118491185
MiddlePhalanxOutlineAgeGroup,0.519480519480519
MiddlePhalanxOutlineCorrect,0.838487972508591
MiddlePhalanxTW,0.512987012987013
MixedShapesRegularTrain,0.976494845360825
MixedShapesSmallTrain,0.921649484536082
MoteStrain,0.88258785942492
NonInvasiveFetalECGThorax1,0.960814249363868
NonInvasiveFetalECGThorax2,0.966921119592875
OSULeaf,0.950413223140496
OliveOil,0.766666666666667
PLAID,0.942271880819367
PhalangesOutlinesCorrect,0.842657342657343
Phoneme,0.338080168776371
PickupGestureWiimoteZ,0.78
PigAirwayPressure,0.567307692307692
PigArtPressure,0.995192307692308
PigCVP,0.966346153846154
Plane,1
PowerCons,0.938888888888889
ProximalPhalanxOutlineAgeGroup,0.839024390243902
ProximalPhalanxOutlineCorrect,0.924398625429553
ProximalPhalanxTW,0.780487804878049
RefrigerationDevices,0.52
Rock,0.84
ScreenType,0.576
SemgHandGenderCh2,0.823333333333333
SemgHandMovementCh2,0.531111111111111
SemgHandSubjectCh2,0.844444444444444
ShakeGestureWiimoteZ,0.92
ShapeletSim,1
ShapesAll,0.928333333333333
SmallKitchenAppliances,0.776
SmoothSubspace,0.973333333333333
SonyAIBORobotSurface1,0.848585690515807
SonyAIBORobotSurface2,0.947534102833158
StarLightCurves,0.975594949004371
Strawberry,0.983783783783784
SwedishLeaf,0.9728
Symbols,0.979899497487437
SyntheticControl,0.996666666666667
ToeSegmentation1,0.960526315789473
ToeSegmentation2,0.930769230769231
Trace,1
TwoLeadECG,0.997366110623354
TwoPatterns,1
UMD,0.993055555555556
UWaveGestureLibraryAll,0.947794528196538
UWaveGestureLibraryX,0.830820770519263
UWaveGestureLibraryY,0.782802903405919
UWaveGestureLibraryZ,0.785315466219989
Wafer,0.999188838416612
Wine,0.648148148148148
WordSynonyms,0.758620689655172
Worms,0.831168831168831
WormsTwoClass,0.779220779220779
Yoga,0.928


==> codes-used/hcf-results/other-deeps.csv <==
dataset,FCN,InceptionTime,ResNet
ACSF1,0.896,0.92,0.916
Adiac,0.844501278772378,0.841432225063939,0.833248081841432
AllGestureWiimoteX,0.71,0.79,0.740571428571429
AllGestureWiimoteY,0.782,0.832857142857143,0.793714285714285
AllGestureWiimoteZ,0.687142857142857,0.811428571428571,0.725714285714286
ArrowHead,0.84,0.845714285714286,0.837714285714286
BME,0.844,0.993333333333333,0.998666666666666
Beef,0.66,0.7,0.753333333333333
BeetleFly,0.9,0.8,0.85
BirdChicken,0.93,0.95,0.88
CBF,0.993777777777778,0.998888888888889,0.995777777777778
Car,0.906666666666667,0.883333333333333,0.916666666666667
Chinatown,0.979591836734694,0.985422740524781,0.978425655976676
ChlorineConcentration,0.804010416666667,0.8765625,0.852760416666667
CinCECGTorso,0.822898550724637,0.853623188405797,0.837826086956521
Coffee,1,1,1
Computers,0.8176,0.796,0.8056
CricketX,0.791794871794872,0.853846153846154,0.798974358974359
CricketY,0.782051282051282,0.851282051282051,0.810256410256411
CricketZ,0.80051282051282,0.861538461538462,0.808717948717949
Crop,0.739535714285714,0.772202380952381,0.742928571428571
DiatomSizeReduction,0.358823529411765,0.934640522875817,0.300653594771242
DistalPhalanxOutlineAgeGroup,0.712230215827338,0.733812949640288,0.717985611510791
DistalPhalanxOutlineCorrect,0.760144927536232,0.782608695652174,0.770289855072464
DistalPhalanxTW,0.693525179856115,0.683453237410072,0.663309352517985
DodgerLoopDay,0.3975,0.15,0.15
DodgerLoopGame,0.765217391304348,0.855072463768116,0.710144927536232
DodgerLoopWeekend,0.911594202898551,0.971014492753623,0.952173913043478
ECG200,0.88,0.93,0.874
ECG5000,0.940533333333333,0.940888888888889,0.935066666666667
ECGFiveDays,0.98815331010453,1,0.966318234610917
EOGHorizontalSignal,0.573480662983425,0.593922651933702,0.599447513812154
EOGVerticalSignal,0.45414364640884,0.475138121546961,0.445303867403315
Earthquakes,0.717985611510791,0.741007194244604,0.712230215827338
ElectricDevices,0.707456879782129,0.723900920762547,0.727869277655298
EthanolLevel,0.6796,0.814,0.7584
FaceAll,0.93810650887574,0.807100591715976,0.866745562130177
FaceFour,0.927272727272727,0.954545454545455,0.954545454545455
FacesUCR,0.944292682926829,0.971219512195122,0.954243902439024
FiftyWords,0.651428571428571,0.830769230769231,0.74021978021978
Fish,0.961142857142857,0.982857142857143,0.980571428571428
FordA,0.916515151515151,0.961363636363636,0.936969696969697
FordB,0.779506172839506,0.861728395061728,0.813086419753086
FreezerRegularTrain,0.996561403508772,0.996491228070175,0.998456140350877
FreezerSmallTrain,0.697263157894737,0.867368421052631,0.832210526315789
Fungi,0.0139784946236559,1,0.17741935483871
GestureMidAirD1,0.7,0.746153846153846,0.698461538461539
GestureMidAirD2,0.627692307692308,0.730769230769231,0.667692307692308
GestureMidAirD3,0.326153846153846,0.4,0.34
GesturePebbleZ1,0.87906976744186,0.924418604651163,0.901162790697674
GesturePebbleZ2,0.784810126582279,0.886075949367089,0.777215189873418
GunPoint,0.997333333333333,1,0.990666666666666
GunPointAgeSpan,0.991772151898734,0.987341772151899,0.996835443037975
GunPointMaleVersusFemale,0.99620253164557,0.993670886075949,0.992405063291139
GunPointOldVersusYoung,0.987936507936508,0.965079365079365,0.989206349206349
Ham,0.714285714285714,0.714285714285714,0.758095238095238
HandOutlines,0.811351351351351,0.954054054054054,0.913513513513513
Haptics,0.474025974025974,0.548701298701299,0.50974025974026
Herring,0.65,0.671875,0.6
HouseTwenty,0.981512605042017,0.974789915966386,0.983193277310924
InlineSkate,0.323272727272727,0.490909090909091,0.377090909090909
InsectEPGRegularTrain,0.998393574297189,1,0.997590361445783
InsectEPGSmallTrain,0.29718875502008,0.943775100401606,0.371887550200803
InsectWingbeatSound,0.392525252525252,0.638888888888889,0.499292929292929
ItalyPowerDemand,0.96268221574344,0.965014577259475,0.961516034985423
LargeKitchenAppliances,0.899733333333333,0.904,0.901333333333333
Lightning2,0.734426229508197,0.770491803278688,0.780327868852459
Lightning7,0.827397260273973,0.835616438356164,0.827397260273973
Mallat,0.970319829424307,0.955223880597015,0.9736460554371
Meat,0.783333333333333,0.933333333333333,0.99
MedicalImages,0.782631578947368,0.794736842105263,0.769736842105263
MelbournePedestrian,0.914309143091431,0.91389913899139,0.909225092250923
MiddlePhalanxOutlineAgeGroup,0.535064935064935,0.551948051948052,0.545454545454545
MiddlePhalanxOutlineCorrect,0.791752577319588,0.81786941580756,0.826116838487973
MiddlePhalanxTW,0.5,0.512987012987013,0.494805194805195
MixedShapesRegularTrain,0.957938144329897,0.970309278350516,0.972865979381443
MixedShapesSmallTrain,0.894268041237113,0.914639175257732,0.916536082474227
MoteStrain,0.934345047923323,0.886581469648562,0.923961661341853
NonInvasiveFetalECGThorax1,0.953791348600509,0.960814249363868,0.941374045801527
NonInvasiveFetalECGThorax2,0.952773536895674,0.963867684478372,0.943613231552163
OSULeaf,0.967768595041322,0.942148760330578,0.980165289256198
OliveOil,0.506666666666667,0.833333333333333,0.846666666666667
PLAID,0.903538175046555,0.94413407821229,0.940409683426443
PhalangesOutlinesCorrect,0.821678321678322,0.84965034965035,0.845221445221445
Phoneme,0.32542194092827,0.341244725738397,0.333438818565401
PickupGestureWiimoteZ,0.744,0.76,0.704
PigAirwayPressure,0.192307692307692,0.543269230769231,0.405769230769231
PigArtPressure,0.9875,0.995192307692308,0.991346153846154
PigCVP,0.803846153846154,0.961538461538462,0.918269230769231
Plane,1,1,1
PowerCons,0.872222222222222,0.944444444444444,0.878888888888889
ProximalPhalanxOutlineAgeGroup,0.830243902439024,0.848780487804878,0.846829268292683
ProximalPhalanxOutlineCorrect,0.898969072164948,0.93127147766323,0.919587628865979
ProximalPhalanxTW,0.769756097560976,0.775609756097561,0.772682926829268
RefrigerationDevices,0.5104,0.517333333333333,0.530133333333333
Rock,0.632,0.8,0.552
ScreenType,0.620266666666667,0.589333333333333,0.615466666666667
SemgHandGenderCh2,0.831333333333333,0.816666666666667,0.823666666666667
SemgHandMovementCh2,0.478222222222222,0.482222222222222,0.439111111111111
SemgHandSubjectCh2,0.741777777777778,0.824444444444444,0.738666666666667
ShakeGestureWiimoteZ,0.884,0.9,0.88
ShapeletSim,0.747777777777778,0.955555555555556,0.782222222222222
ShapesAll,0.892333333333333,0.928333333333333,0.926333333333333
SmallKitchenAppliances,0.776,0.76,0.781333333333334
SmoothSubspace,0.969333333333333,0.993333333333333,0.98
SonyAIBORobotSurface1,0.965058236272879,0.868552412645591,0.960732113144759
SonyAIBORobotSurface2,0.977334732423924,0.946484784889821,0.975445960125918
StarLightCurves,0.966270033997086,0.979358912093249,0.972292374939291
Strawberry,0.96972972972973,0.983783783783784,0.98
SwedishLeaf,0.96704,0.9744,0.96256
Symbols,0.964422110552764,0.980904522613065,0.893065326633166
SyntheticControl,0.987333333333333,0.996666666666667,0.996666666666667
ToeSegmentation1,0.959649122807018,0.964912280701754,0.957017543859649
ToeSegmentation2,0.887692307692308,0.938461538461538,0.893846153846154
Trace,1,1,1
TwoLeadECG,0.99964881474978,0.995610184372256,1
TwoPatterns,0.86945,1,0.99995
UMD,0.986111111111111,0.986111111111111,0.990277777777778
UWaveGestureLibraryAll,0.814461194863205,0.951982132886656,0.860804020100503
UWaveGestureLibraryX,0.750753768844221,0.824958123953099,0.781239530988275
UWaveGestureLibraryY,0.643439419318816,0.767169179229481,0.665829145728643
UWaveGestureLibraryZ,0.726465661641541,0.764098269123395,0.748632049134562
Wafer,0.997242050616483,0.998539909149902,0.99805321219987
Wine,0.625925925925926,0.611111111111111,0.722222222222222
WordSynonyms,0.564263322884013,0.733542319749216,0.616614420062696
Worms,0.776623376623377,0.779220779220779,0.761038961038961
WormsTwoClass,0.732467532467533,0.792207792207792,0.748051948051948
Yoga,0.8424,0.901666666666667,0.866733333333333


==> codes-used/hcf-results/results-non-deep.csv <==
dataset,InceptionTime,MultiROCKET,ROCKET,H-InceptionTime
ACSF1,0.92,0.92,0.886,0.94
Adiac,0.841432225063939,0.833759590792839,0.78337596,0.843989769820972
AllGestureWiimoteX,0.79,0.727142857142857,0.79,0.791428571428571
AllGestureWiimoteY,0.832857142857143,0.772857142857143,0.77271429,0.835714285714286
AllGestureWiimoteZ,0.811428571428571,0.752857142857143,0.76614286,0.802857142857143
ArrowHead,0.845714285714286,0.868571428571428,0.81428571,0.891428571428571
BME,0.993333333333333,1,1,0.993333333333333
Beef,0.7,0.766666666666667,0.83333333,0.7
BeetleFly,0.8,0.85,0.9,0.75
BirdChicken,0.95,0.9,0.9,0.95
CBF,0.998888888888889,0.996666666666667,1,0.997777777777778
Car,0.883333333333333,0.916666666666667,0.84666667,0.9
Chinatown,0.985422740524781,0.979591836734694,0.98250729,0.979591836734694
ChlorineConcentration,0.8765625,0.784114583333333,0.81453125,0.882552083333333
CinCECGTorso,0.853623188405797,0.951449275362319,0.83615942,0.844202898550725
Coffee,1,1,1,1
Computers,0.796,0.784,0.7612,0.812
CricketX,0.853846153846154,0.807692307692308,0.81948718,0.853846153846154
CricketY,0.851282051282051,0.843589743589744,0.85230769,0.851282051282051
CricketZ,0.861538461538462,0.835897435897436,0.85589744,0.853846153846154
Crop,0.772202380952381,0.774761904761905,0.75134524,0.772142857142857
DiatomSizeReduction,0.934640522875817,0.96078431372549,0.96993464,0.947712418300653
DistalPhalanxOutlineAgeGroup,0.733812949640288,0.76978417266187,0.75899281,0.741007194244604
DistalPhalanxOutlineCorrect,0.782608695652174,0.800724637681159,0.76956522,0.797101449275362
DistalPhalanxTW,0.683453237410072,0.690647482014388,0.71870504,0.654676258992806
DodgerLoopDay,0.15,0.6,0.5725,0.5875
DodgerLoopGame,0.855072463768116,0.833333333333333,0.87318841,0.833333333333333
DodgerLoopWeekend,0.971014492753623,0.978260869565217,0.97463768,0.971014492753623
ECG200,0.93,0.92,0.906,0.9
ECG5000,0.940888888888889,0.946444444444444,0.94715556,0.939333333333333
ECGFiveDays,1,1,1,1
EOGHorizontalSignal,0.593922651933702,0.657458563535912,0.63895028,0.621546961325967
EOGVerticalSignal,0.475138121546961,0.535911602209945,0.54143646,0.466850828729282
Earthquakes,0.741007194244604,0.748201438848921,0.74820144,0.726618705035971
ElectricDevices,0.723900920762547,0.735442873816626,0.72941253,0.714044870963559
EthanolLevel,0.814,0.638,0.5828,0.788
FaceAll,0.807100591715976,0.799408284023669,0.94650888,0.818343195266272
FaceFour,0.954545454545455,0.931818181818182,0.97727273,0.954545454545455
FacesUCR,0.971219512195122,0.961463414634146,0.96141463,0.96780487804878
FiftyWords,0.830769230769231,0.859340659340659,0.83032967,0.848351648351648
Fish,0.982857142857143,0.988571428571428,0.97942857,0.982857142857143
FordA,0.961363636363636,0.957575757575757,0.94439394,0.961363636363636
FordB,0.861728395061728,0.838271604938272,0.80506173,0.853086419753086
FreezerRegularTrain,0.996491228070175,0.999649122807018,0.99761404,0.99719298245614
FreezerSmallTrain,0.867368421052631,0.995438596491228,0.94957895,0.822456140350877
Fungi,1,1,1,1
GestureMidAirD1,0.746153846153846,0.753846153846154,0.71692308,0.753846153846154
GestureMidAirD2,0.730769230769231,0.707692307692308,0.66076923,0.730769230769231
GestureMidAirD3,0.4,0.515384615384615,0.41461538,0.423076923076923
GesturePebbleZ1,0.924418604651163,0.918604651162791,0.90581395,0.930232558139535
GesturePebbleZ2,0.886075949367089,0.860759493670886,0.83037975,0.886075949367089
GunPoint,1,1,1,1
GunPointAgeSpan,0.987341772151899,1,0.99683544,0.996835443037975
GunPointMaleVersusFemale,0.993670886075949,1,0.99841772,1
GunPointOldVersusYoung,0.965079365079365,1,0.99111111,0.977777777777778
Ham,0.714285714285714,0.723809523809524,0.72571429,0.704761904761905
HandOutlines,0.954054054054054,0.951351351351351,0.94243243,0.954054054054054
Haptics,0.548701298701299,0.542207792207792,0.52402597,0.568181818181818
Herring,0.671875,0.6875,0.6921875,0.71875
HouseTwenty,0.974789915966386,0.991596638655462,0.96386555,0.974789915966386
InlineSkate,0.490909090909091,0.470909090909091,0.45690909,0.525454545454546
InsectEPGRegularTrain,1,1,1,1
InsectEPGSmallTrain,0.943775100401606,1,0.97911647,0.91566265060241
InsectWingbeatSound,0.638888888888889,0.672727272727273,0.65681818,0.644444444444444
ItalyPowerDemand,0.965014577259475,0.967930029154519,0.96958212,0.968901846452867
LargeKitchenAppliances,0.904,0.882666666666667,0.90053333,0.896
Lightning2,0.770491803278688,0.672131147540984,0.75901639,0.80327868852459
Lightning7,0.835616438356164,0.849315068493151,0.82328767,0.849315068493151
Mallat,0.955223880597015,0.927078891257996,0.95594883,0.964179104477612
Meat,0.933333333333333,0.916666666666667,0.94833333,0.95
MedicalImages,0.794736842105263,0.807894736842105,0.79947368,0.801315789473684
MelbournePedestrian,0.91389913899139,0.962689626896269,0.90438704,0.911849118491185
MiddlePhalanxOutlineAgeGroup,0.551948051948052,0.636363636363636,0.59025974,0.519480519480519
MiddlePhalanxOutlineCorrect,0.81786941580756,0.859106529209622,0.83848797,0.838487972508591
MiddlePhalanxTW,0.512987012987013,0.538961038961039,0.56038961,0.512987012987013
MixedShapesRegularTrain,0.970309278350516,0.979381443298969,0.97105155,0.976494845360825
MixedShapesSmallTrain,0.914639175257732,0.961649484536082,0.9382268,0.921649484536082
MoteStrain,0.886581469648562,0.941693290734824,0.91461661,0.88258785942492
NonInvasiveFetalECGThorax1,0.960814249363868,0.958778625954198,0.9529771,0.960814249363868
NonInvasiveFetalECGThorax2,0.963867684478372,0.968447837150127,0.96905852,0.966921119592875
OSULeaf,0.942148760330578,0.954545454545455,0.94090909,0.950413223140496
OliveOil,0.833333333333333,0.966666666666667,0.91666667,0.766666666666667
PLAID,0.94413407821229,0.934823091247672,0.90260708,0.942271880819367
PhalangesOutlinesCorrect,0.84965034965035,0.834498834498834,0.83426573,0.842657342657343
Phoneme,0.341244725738397,0.347573839662447,0.27985232,0.338080168776371
PickupGestureWiimoteZ,0.76,0.84,0.83,0.78
PigAirwayPressure,0.543269230769231,0.596153846153846,0.09519231,0.567307692307692
PigArtPressure,0.995192307692308,0.951923076923077,0.95384615,0.995192307692308
PigCVP,0.961538461538462,0.870192307692308,0.93413462,0.966346153846154
Plane,1,1,1,1
PowerCons,0.944444444444444,0.994444444444444,0.94,0.938888888888889
ProximalPhalanxOutlineAgeGroup,0.848780487804878,0.853658536585366,0.85560976,0.839024390243902
ProximalPhalanxOutlineCorrect,0.93127147766323,0.917525773195876,0.89896907,0.924398625429553
ProximalPhalanxTW,0.775609756097561,0.819512195121951,0.81658537,0.780487804878049
RefrigerationDevices,0.517333333333333,0.528,0.53733333,0.52
Rock,0.8,0.86,0.9,0.84
ScreenType,0.589333333333333,0.56,0.48533333,0.576
SemgHandGenderCh2,0.816666666666667,0.951666666666667,0.92683333,0.823333333333333
SemgHandMovementCh2,0.482222222222222,0.768888888888889,0.64511111,0.531111111111111
SemgHandSubjectCh2,0.824444444444444,0.917777777777778,0.88111111,0.844444444444444
ShakeGestureWiimoteZ,0.9,0.94,0.898,0.92
ShapeletSim,0.955555555555556,1,1,1
ShapesAll,0.928333333333333,0.921666666666667,0.90683333,0.928333333333333
SmallKitchenAppliances,0.76,0.821333333333333,0.8184,0.776
SmoothSubspace,0.993333333333333,0.98,0.97866667,0.973333333333333
SonyAIBORobotSurface1,0.868552412645591,0.886855241264559,0.92246256,0.848585690515807
SonyAIBORobotSurface2,0.946484784889821,0.940188877229801,0.91259182,0.947534102833158
StarLightCurves,0.979358912093249,0.981665857212239,0.98096163,0.975594949004371
Strawberry,0.983783783783784,0.981081081081081,0.98135135,0.983783783783784
SwedishLeaf,0.9744,0.9792,0.964,0.9728
Symbols,0.980904522613065,0.982914572864322,0.97427136,0.979899497487437
SyntheticControl,0.996666666666667,0.993333333333333,0.99966667,0.996666666666667
ToeSegmentation1,0.964912280701754,0.956140350877193,0.96842105,0.960526315789473
ToeSegmentation2,0.938461538461538,0.907692307692308,0.92384615,0.930769230769231
Trace,1,1,1,1
TwoLeadECG,0.995610184372256,0.998244073748903,0.99912204,0.997366110623354
TwoPatterns,1,1,1,1
UMD,0.986111111111111,0.993055555555556,0.99236111,0.993055555555556
UWaveGestureLibraryAll,0.951982132886656,0.979899497487437,0.97537688,0.947794528196538
UWaveGestureLibraryX,0.824958123953099,0.869625907314349,0.85474595,0.830820770519263
UWaveGestureLibraryY,0.767169179229481,0.797319932998325,0.77398102,0.782802903405919
UWaveGestureLibraryZ,0.764098269123395,0.815466219988833,0.79190396,0.785315466219989
Wafer,0.998539909149902,0.999513303049968,0.99823167,0.999188838416612
Wine,0.611111111111111,0.888888888888889,0.81296296,0.648148148148148
WordSynonyms,0.733542319749216,0.775862068965517,0.75344828,0.758620689655172
Worms,0.779220779220779,0.753246753246753,0.74025974,0.831168831168831
WormsTwoClass,0.792207792207792,0.792207792207792,0.7974026,0.779220779220779
Yoga,0.901666666666667,0.919,0.91036667,0.928


==> codes-used/hcf-results/results.csv <==
dataset,FCN,InceptionTime,ResNet,H-InceptionTime,CO-FCN,H-FCN
ACSF1,0.896,0.92,0.916,0.94,0.724,0.88
Adiac,0.844501278772378,0.841432225063939,0.833248081841432,0.843989769820972,0.840409207161125,0.832225063938619
AllGestureWiimoteX,0.71,0.79,0.740571428571429,0.791428571428571,0.740571428571428,0.766571428571429
AllGestureWiimoteY,0.782,0.832857142857143,0.793714285714285,0.835714285714286,0.794857142857143,0.813428571428571
AllGestureWiimoteZ,0.687142857142857,0.811428571428571,0.725714285714286,0.802857142857143,0.731142857142857,0.758
ArrowHead,0.84,0.845714285714286,0.837714285714286,0.891428571428571,0.835428571428571,0.859428571428571
BME,0.844,0.993333333333333,0.998666666666666,0.993333333333333,0.956,0.962666666666667
Beef,0.66,0.7,0.753333333333333,0.7,0.806666666666666,0.753333333333333
BeetleFly,0.9,0.8,0.85,0.75,0.91,0.85
BirdChicken,0.93,0.95,0.88,0.95,0.89,0.89
CBF,0.993777777777778,0.998888888888889,0.995777777777778,0.997777777777778,0.980888888888889,0.997111111111111
Car,0.906666666666667,0.883333333333333,0.916666666666667,0.9,0.89,0.893333333333333
Chinatown,0.979591836734694,0.985422740524781,0.978425655976676,0.979591836734694,0.978425655976676,0.980758017492711
ChlorineConcentration,0.804010416666667,0.8765625,0.852760416666667,0.882552083333333,0.81328125,0.836979166666667
CinCECGTorso,0.822898550724637,0.853623188405797,0.837826086956521,0.844202898550725,0.907101449275362,0.877391304347826
Coffee,1.0,1.0,1.0,1.0,1.0,1.0
Computers,0.8176,0.796,0.8056,0.812,0.7824,0.8176
CricketX,0.791794871794872,0.853846153846154,0.798974358974359,0.853846153846154,0.784102564102564,0.806153846153846
CricketY,0.782051282051282,0.851282051282051,0.810256410256411,0.851282051282051,0.845641025641026,0.843076923076923
CricketZ,0.80051282051282,0.861538461538462,0.808717948717949,0.853846153846154,0.813846153846154,0.829230769230769
Crop,0.739535714285714,0.772202380952381,0.742928571428571,0.772142857142857,0.741571428571428,0.737035714285714
DiatomSizeReduction,0.358823529411765,0.934640522875817,0.300653594771242,0.947712418300653,0.579084967320261,0.475816993464052
DistalPhalanxOutlineAgeGroup,0.712230215827338,0.733812949640288,0.717985611510791,0.741007194244604,0.720863309352518,0.699280575539568
DistalPhalanxOutlineCorrect,0.760144927536232,0.782608695652174,0.770289855072464,0.797101449275362,0.771739130434783,0.767391304347826
DistalPhalanxTW,0.693525179856115,0.683453237410072,0.663309352517985,0.654676258992806,0.666187050359712,0.650359712230216
DodgerLoopDay,0.3975,0.15,0.15,0.5875,0.38,0.495
DodgerLoopGame,0.765217391304348,0.855072463768116,0.710144927536232,0.833333333333333,0.692753623188406,0.823188405797101
DodgerLoopWeekend,0.911594202898551,0.971014492753623,0.952173913043478,0.971014492753623,0.876811594202898,0.94927536231884
ECG200,0.88,0.93,0.874,0.9,0.852,0.87
ECG5000,0.940533333333333,0.940888888888889,0.935066666666667,0.939333333333333,0.936755555555556,0.939422222222222
ECGFiveDays,0.98815331010453,1.0,0.966318234610917,1.0,1.0,1.0
EOGHorizontalSignal,0.573480662983425,0.593922651933702,0.599447513812154,0.621546961325967,0.560773480662984,0.585082872928177
EOGVerticalSignal,0.45414364640884,0.475138121546961,0.445303867403315,0.466850828729282,0.393370165745856,0.45414364640884
Earthquakes,0.717985611510791,0.741007194244604,0.712230215827338,0.726618705035971,0.730935251798561,0.726618705035971
ElectricDevices,0.707456879782129,0.723900920762547,0.727869277655298,0.714044870963559,0.704992867332382,0.722215017507457
EthanolLevel,0.6796,0.814,0.7584,0.788,0.6224,0.7044
FaceAll,0.93810650887574,0.807100591715976,0.866745562130177,0.818343195266272,0.912662721893491,0.904733727810651
FaceFour,0.927272727272727,0.954545454545455,0.954545454545455,0.954545454545455,0.943181818181818,0.931818181818182
FacesUCR,0.944292682926829,0.971219512195122,0.954243902439024,0.96780487804878,0.95219512195122,0.958146341463415
FiftyWords,0.651428571428571,0.830769230769231,0.74021978021978,0.848351648351648,0.8,0.798241758241758
Fish,0.961142857142857,0.982857142857143,0.980571428571428,0.982857142857143,0.987428571428571,0.982857142857143
FordA,0.916515151515151,0.961363636363636,0.936969696969697,0.961363636363636,0.948030303030303,0.944848484848485
FordB,0.779506172839506,0.861728395061728,0.813086419753086,0.853086419753086,0.819753086419753,0.826666666666667
FreezerRegularTrain,0.996561403508772,0.996491228070175,0.998456140350877,0.99719298245614,0.995228070175438,0.997052631578947
FreezerSmallTrain,0.697263157894737,0.867368421052631,0.832210526315789,0.822456140350877,0.971649122807018,0.810035087719298
Fungi,0.0139784946236559,1.0,0.17741935483871,1.0,0.058064516129032,0.149462365591398
GestureMidAirD1,0.7,0.746153846153846,0.698461538461539,0.753846153846154,0.764615384615385,0.74
GestureMidAirD2,0.627692307692308,0.730769230769231,0.667692307692308,0.730769230769231,0.635384615384615,0.681538461538462
GestureMidAirD3,0.326153846153846,0.4,0.34,0.423076923076923,0.456923076923077,0.386153846153846
GesturePebbleZ1,0.87906976744186,0.924418604651163,0.901162790697674,0.930232558139535,0.934883720930232,0.923255813953488
GesturePebbleZ2,0.784810126582279,0.886075949367089,0.777215189873418,0.886075949367089,0.844303797468355,0.89873417721519
GunPoint,0.997333333333333,1.0,0.990666666666666,1.0,1.0,1.0
GunPointAgeSpan,0.991772151898734,0.987341772151899,0.996835443037975,0.996835443037975,0.994303797468354,0.993670886075949
GunPointMaleVersusFemale,0.99620253164557,0.993670886075949,0.992405063291139,1.0,0.99746835443038,0.996835443037975
GunPointOldVersusYoung,0.987936507936508,0.965079365079365,0.989206349206349,0.977777777777778,0.986031746031746,0.997460317460318
Ham,0.714285714285714,0.714285714285714,0.758095238095238,0.704761904761905,0.666666666666667,0.712380952380952
HandOutlines,0.811351351351351,0.954054054054054,0.913513513513513,0.954054054054054,0.801621621621622,0.931351351351352
Haptics,0.474025974025974,0.548701298701299,0.50974025974026,0.568181818181818,0.478571428571429,0.542207792207792
Herring,0.65,0.671875,0.6,0.71875,0.675,0.671875
HouseTwenty,0.981512605042017,0.974789915966386,0.983193277310924,0.974789915966386,0.978151260504201,0.988235294117647
InlineSkate,0.323272727272727,0.490909090909091,0.377090909090909,0.525454545454546,0.532363636363636,0.466909090909091
InsectEPGRegularTrain,0.998393574297189,1.0,0.997590361445783,1.0,1.0,1.0
InsectEPGSmallTrain,0.29718875502008,0.943775100401606,0.371887550200803,0.91566265060241,0.248192771084337,0.44578313253012
InsectWingbeatSound,0.392525252525252,0.638888888888889,0.499292929292929,0.644444444444444,0.587777777777778,0.593535353535353
ItalyPowerDemand,0.96268221574344,0.965014577259475,0.961516034985423,0.968901846452867,0.957628765792031,0.96287657920311
LargeKitchenAppliances,0.899733333333333,0.904,0.901333333333333,0.896,0.891733333333333,0.901333333333333
Lightning2,0.734426229508197,0.770491803278688,0.780327868852459,0.80327868852459,0.786885245901639,0.770491803278688
Lightning7,0.827397260273973,0.835616438356164,0.827397260273973,0.849315068493151,0.745205479452055,0.824657534246575
Mallat,0.970319829424307,0.955223880597015,0.9736460554371,0.964179104477612,0.935607675906183,0.970490405117271
Meat,0.783333333333333,0.933333333333333,0.99,0.95,0.913333333333333,0.903333333333334
MedicalImages,0.782631578947368,0.794736842105263,0.769736842105263,0.801315789473684,0.745526315789474,0.765263157894737
MelbournePedestrian,0.914309143091431,0.91389913899139,0.909225092250923,0.911849118491185,0.898728987289873,0.907093070930709
MiddlePhalanxOutlineAgeGroup,0.535064935064935,0.551948051948052,0.545454545454545,0.519480519480519,0.5,0.533766233766234
MiddlePhalanxOutlineCorrect,0.791752577319588,0.81786941580756,0.826116838487973,0.838487972508591,0.805498281786942,0.808247422680412
MiddlePhalanxTW,0.5,0.512987012987013,0.494805194805195,0.512987012987013,0.516883116883117,0.497402597402597
MixedShapesRegularTrain,0.957938144329897,0.970309278350516,0.972865979381443,0.976494845360825,0.965525773195876,0.967092783505154
MixedShapesSmallTrain,0.894268041237113,0.914639175257732,0.916536082474227,0.921649484536082,0.931546391752577,0.912742268041237
MoteStrain,0.934345047923323,0.886581469648562,0.923961661341853,0.88258785942492,0.865814696485623,0.915814696485623
NonInvasiveFetalECGThorax1,0.953791348600509,0.960814249363868,0.941374045801527,0.960814249363868,0.966819338422392,0.962748091603054
NonInvasiveFetalECGThorax2,0.952773536895674,0.963867684478372,0.943613231552163,0.966921119592875,0.966921119592875,0.962239185750636
OSULeaf,0.967768595041322,0.942148760330578,0.980165289256198,0.950413223140496,0.991735537190083,0.969421487603306
OliveOil,0.506666666666667,0.833333333333333,0.846666666666667,0.766666666666667,0.646666666666667,0.633333333333333
PLAID,0.903538175046555,0.94413407821229,0.940409683426443,0.942271880819367,0.904283054003724,0.920670391061452
PhalangesOutlinesCorrect,0.821678321678322,0.84965034965035,0.845221445221445,0.842657342657343,0.827272727272727,0.824475524475525
Phoneme,0.32542194092827,0.341244725738397,0.333438818565401,0.338080168776371,0.299367088607595,0.338713080168776
PickupGestureWiimoteZ,0.744,0.76,0.704,0.78,0.844,0.728
PigAirwayPressure,0.192307692307692,0.543269230769231,0.405769230769231,0.567307692307692,0.057692307692308,0.058653846153846
PigArtPressure,0.9875,0.995192307692308,0.991346153846154,0.995192307692308,0.993269230769231,0.993269230769231
PigCVP,0.803846153846154,0.961538461538462,0.918269230769231,0.966346153846154,0.951923076923077,0.941346153846154
Plane,1.0,1.0,1.0,1.0,1.0,1.0
PowerCons,0.872222222222222,0.944444444444444,0.878888888888889,0.938888888888889,0.918888888888889,0.953333333333333
ProximalPhalanxOutlineAgeGroup,0.830243902439024,0.848780487804878,0.846829268292683,0.839024390243902,0.837073170731707,0.825365853658537
ProximalPhalanxOutlineCorrect,0.898969072164948,0.93127147766323,0.919587628865979,0.924398625429553,0.901718213058419,0.909278350515464
ProximalPhalanxTW,0.769756097560976,0.775609756097561,0.772682926829268,0.780487804878049,0.785365853658537,0.783414634146341
RefrigerationDevices,0.5104,0.517333333333333,0.530133333333333,0.52,0.549333333333333,0.551466666666667
Rock,0.632,0.8,0.552,0.84,0.848,0.812
ScreenType,0.620266666666667,0.589333333333333,0.615466666666667,0.576,0.515733333333333,0.602666666666667
SemgHandGenderCh2,0.831333333333333,0.816666666666667,0.823666666666667,0.823333333333333,0.726666666666667,0.85
SemgHandMovementCh2,0.478222222222222,0.482222222222222,0.439111111111111,0.531111111111111,0.317333333333333,0.523555555555556
SemgHandSubjectCh2,0.741777777777778,0.824444444444444,0.738666666666667,0.844444444444444,0.599111111111111,0.778222222222222
ShakeGestureWiimoteZ,0.884,0.9,0.88,0.92,0.928,0.904
ShapeletSim,0.747777777777778,0.955555555555556,0.782222222222222,1.0,0.811111111111111,0.763333333333333
ShapesAll,0.892333333333333,0.928333333333333,0.926333333333333,0.928333333333333,0.911333333333333,0.917666666666667
SmallKitchenAppliances,0.776,0.76,0.781333333333334,0.776,0.7312,0.785066666666667
SmoothSubspace,0.969333333333333,0.993333333333333,0.98,0.973333333333333,0.952,0.972
SonyAIBORobotSurface1,0.965058236272879,0.868552412645591,0.960732113144759,0.848585690515807,0.834276206322795,0.920465890183028
SonyAIBORobotSurface2,0.977334732423924,0.946484784889821,0.975445960125918,0.947534102833158,0.918782791185729,0.935991605456453
StarLightCurves,0.966270033997086,0.979358912093249,0.972292374939291,0.975594949004371,0.969426906265177,0.974842156386596
Strawberry,0.96972972972973,0.983783783783784,0.98,0.983783783783784,0.96972972972973,0.972432432432432
SwedishLeaf,0.96704,0.9744,0.96256,0.9728,0.96032,0.97088
Symbols,0.964422110552764,0.980904522613065,0.893065326633166,0.979899497487437,0.966834170854271,0.928643216080402
SyntheticControl,0.987333333333333,0.996666666666667,0.996666666666667,0.996666666666667,0.995333333333333,1.0
ToeSegmentation1,0.959649122807018,0.964912280701754,0.957017543859649,0.960526315789473,0.947368421052632,0.950877192982456
ToeSegmentation2,0.887692307692308,0.938461538461538,0.893846153846154,0.930769230769231,0.943076923076923,0.929230769230769
Trace,1.0,1.0,1.0,1.0,1.0,1.0
TwoLeadECG,0.99964881474978,0.995610184372256,1.0,0.997366110623354,0.997717295873573,0.999122036874451
TwoPatterns,0.86945,1.0,0.99995,1.0,0.99555,0.9975
UMD,0.986111111111111,0.986111111111111,0.990277777777778,0.993055555555556,0.988888888888889,0.995833333333333
UWaveGestureLibraryAll,0.814461194863205,0.951982132886656,0.860804020100503,0.947794528196538,0.848464544946957,0.874036850921273
UWaveGestureLibraryX,0.750753768844221,0.824958123953099,0.781239530988275,0.830820770519263,0.804634282523729,0.805192629815745
UWaveGestureLibraryY,0.643439419318816,0.767169179229481,0.665829145728643,0.782802903405919,0.719932998324958,0.716471245114461
UWaveGestureLibraryZ,0.726465661641541,0.764098269123395,0.748632049134562,0.785315466219989,0.758626465661641,0.763093243997767
Wafer,0.997242050616483,0.998539909149902,0.99805321219987,0.999188838416612,0.998767034393251,0.99834523036989
Wine,0.625925925925926,0.611111111111111,0.722222222222222,0.648148148148148,0.611111111111111,0.62962962962963
WordSynonyms,0.564263322884013,0.733542319749216,0.616614420062696,0.758620689655172,0.694043887147335,0.696551724137931
Worms,0.776623376623377,0.779220779220779,0.761038961038961,0.831168831168831,0.787012987012987,0.78961038961039
WormsTwoClass,0.732467532467533,0.792207792207792,0.748051948051948,0.779220779220779,0.771428571428572,0.755844155844156
Yoga,0.8424,0.901666666666667,0.866733333333333,0.928,0.8992,0.897533333333333


==> codes-used/hcf-results/results_cdd.csv <==
classifier_name,dataset_name,accuracy
FCN,ACSF1,0.896
FCN,Adiac,0.844501278772378
FCN,AllGestureWiimoteX,0.71
FCN,AllGestureWiimoteY,0.782
FCN,AllGestureWiimoteZ,0.687142857142857
FCN,ArrowHead,0.84
FCN,BME,0.844
FCN,Beef,0.66
FCN,BeetleFly,0.9
FCN,BirdChicken,0.93
FCN,CBF,0.993777777777778
FCN,Car,0.906666666666667
FCN,Chinatown,0.979591836734694
FCN,ChlorineConcentration,0.804010416666667
FCN,CinCECGTorso,0.822898550724637
FCN,Coffee,1.0
FCN,Computers,0.8176
FCN,CricketX,0.791794871794872
FCN,CricketY,0.782051282051282
FCN,CricketZ,0.80051282051282
FCN,Crop,0.739535714285714
FCN,DiatomSizeReduction,0.358823529411765
FCN,DistalPhalanxOutlineAgeGroup,0.712230215827338
FCN,DistalPhalanxOutlineCorrect,0.760144927536232
FCN,DistalPhalanxTW,0.693525179856115
FCN,DodgerLoopDay,0.3975
FCN,DodgerLoopGame,0.765217391304348
FCN,DodgerLoopWeekend,0.911594202898551
FCN,ECG200,0.88
FCN,ECG5000,0.940533333333333
FCN,ECGFiveDays,0.98815331010453
FCN,EOGHorizontalSignal,0.573480662983425
FCN,EOGVerticalSignal,0.45414364640884
FCN,Earthquakes,0.717985611510791
FCN,ElectricDevices,0.707456879782129
FCN,EthanolLevel,0.6796
FCN,FaceAll,0.93810650887574
FCN,FaceFour,0.927272727272727
FCN,FacesUCR,0.944292682926829
FCN,FiftyWords,0.651428571428571
FCN,Fish,0.961142857142857
FCN,FordA,0.916515151515151
FCN,FordB,0.779506172839506
FCN,FreezerRegularTrain,0.996561403508772
FCN,FreezerSmallTrain,0.697263157894737
FCN,Fungi,0.0139784946236559
FCN,GestureMidAirD1,0.7
FCN,GestureMidAirD2,0.627692307692308
FCN,GestureMidAirD3,0.326153846153846
FCN,GesturePebbleZ1,0.87906976744186
FCN,GesturePebbleZ2,0.784810126582279
FCN,GunPoint,0.997333333333333
FCN,GunPointAgeSpan,0.991772151898734
FCN,GunPointMaleVersusFemale,0.99620253164557
FCN,GunPointOldVersusYoung,0.987936507936508
FCN,Ham,0.714285714285714
FCN,HandOutlines,0.811351351351351
FCN,Haptics,0.474025974025974
FCN,Herring,0.65
FCN,HouseTwenty,0.981512605042017
FCN,InlineSkate,0.323272727272727
FCN,InsectEPGRegularTrain,0.998393574297189
FCN,InsectEPGSmallTrain,0.29718875502008
FCN,InsectWingbeatSound,0.392525252525252
FCN,ItalyPowerDemand,0.96268221574344
FCN,LargeKitchenAppliances,0.899733333333333
FCN,Lightning2,0.734426229508197
FCN,Lightning7,0.827397260273973
FCN,Mallat,0.970319829424307
FCN,Meat,0.783333333333333
FCN,MedicalImages,0.782631578947368
FCN,MelbournePedestrian,0.914309143091431
FCN,MiddlePhalanxOutlineAgeGroup,0.535064935064935
FCN,MiddlePhalanxOutlineCorrect,0.791752577319588
FCN,MiddlePhalanxTW,0.5
FCN,MixedShapesRegularTrain,0.957938144329897
FCN,MixedShapesSmallTrain,0.894268041237113
FCN,MoteStrain,0.934345047923323
FCN,NonInvasiveFetalECGThorax1,0.953791348600509
FCN,NonInvasiveFetalECGThorax2,0.952773536895674
FCN,OSULeaf,0.967768595041322
FCN,OliveOil,0.506666666666667
FCN,PLAID,0.903538175046555
FCN,PhalangesOutlinesCorrect,0.821678321678322
FCN,Phoneme,0.32542194092827
FCN,PickupGestureWiimoteZ,0.744
FCN,PigAirwayPressure,0.192307692307692
FCN,PigArtPressure,0.9875
FCN,PigCVP,0.803846153846154
FCN,Plane,1.0
FCN,PowerCons,0.872222222222222
FCN,ProximalPhalanxOutlineAgeGroup,0.830243902439024
FCN,ProximalPhalanxOutlineCorrect,0.898969072164948
FCN,ProximalPhalanxTW,0.769756097560976
FCN,RefrigerationDevices,0.5104
FCN,Rock,0.632
FCN,ScreenType,0.620266666666667
FCN,SemgHandGenderCh2,0.831333333333333
FCN,SemgHandMovementCh2,0.478222222222222
FCN,SemgHandSubjectCh2,0.741777777777778
FCN,ShakeGestureWiimoteZ,0.884
FCN,ShapeletSim,0.747777777777778
FCN,ShapesAll,0.892333333333333
FCN,SmallKitchenAppliances,0.776
FCN,SmoothSubspace,0.969333333333333
FCN,SonyAIBORobotSurface1,0.965058236272879
FCN,SonyAIBORobotSurface2,0.977334732423924
FCN,StarLightCurves,0.966270033997086
FCN,Strawberry,0.96972972972973
FCN,SwedishLeaf,0.96704
FCN,Symbols,0.964422110552764
FCN,SyntheticControl,0.987333333333333
FCN,ToeSegmentation1,0.959649122807018
FCN,ToeSegmentation2,0.887692307692308
FCN,Trace,1.0
FCN,TwoLeadECG,0.99964881474978
FCN,TwoPatterns,0.86945
FCN,UMD,0.986111111111111
FCN,UWaveGestureLibraryAll,0.814461194863205
FCN,UWaveGestureLibraryX,0.750753768844221
FCN,UWaveGestureLibraryY,0.643439419318816
FCN,UWaveGestureLibraryZ,0.726465661641541
FCN,Wafer,0.997242050616483
FCN,Wine,0.625925925925926
FCN,WordSynonyms,0.564263322884013
FCN,Worms,0.776623376623377
FCN,WormsTwoClass,0.732467532467533
FCN,Yoga,0.8424
InceptionTime,ACSF1,0.92
InceptionTime,Adiac,0.841432225063939
InceptionTime,AllGestureWiimoteX,0.79
InceptionTime,AllGestureWiimoteY,0.832857142857143
InceptionTime,AllGestureWiimoteZ,0.811428571428571
InceptionTime,ArrowHead,0.845714285714286
InceptionTime,BME,0.993333333333333
InceptionTime,Beef,0.7
InceptionTime,BeetleFly,0.8
InceptionTime,BirdChicken,0.95
InceptionTime,CBF,0.998888888888889
InceptionTime,Car,0.883333333333333
InceptionTime,Chinatown,0.985422740524781
InceptionTime,ChlorineConcentration,0.8765625
InceptionTime,CinCECGTorso,0.853623188405797
InceptionTime,Coffee,1.0
InceptionTime,Computers,0.796
InceptionTime,CricketX,0.853846153846154
InceptionTime,CricketY,0.851282051282051
InceptionTime,CricketZ,0.861538461538462
InceptionTime,Crop,0.772202380952381
InceptionTime,DiatomSizeReduction,0.934640522875817
InceptionTime,DistalPhalanxOutlineAgeGroup,0.733812949640288
InceptionTime,DistalPhalanxOutlineCorrect,0.782608695652174
InceptionTime,DistalPhalanxTW,0.683453237410072
InceptionTime,DodgerLoopDay,0.15
InceptionTime,DodgerLoopGame,0.855072463768116
InceptionTime,DodgerLoopWeekend,0.971014492753623
InceptionTime,ECG200,0.93
InceptionTime,ECG5000,0.940888888888889
InceptionTime,ECGFiveDays,1.0
InceptionTime,EOGHorizontalSignal,0.593922651933702
InceptionTime,EOGVerticalSignal,0.475138121546961
InceptionTime,Earthquakes,0.741007194244604
InceptionTime,ElectricDevices,0.723900920762547
InceptionTime,EthanolLevel,0.814
InceptionTime,FaceAll,0.807100591715976
InceptionTime,FaceFour,0.954545454545455
InceptionTime,FacesUCR,0.971219512195122
InceptionTime,FiftyWords,0.830769230769231
InceptionTime,Fish,0.982857142857143
InceptionTime,FordA,0.961363636363636
InceptionTime,FordB,0.861728395061728
InceptionTime,FreezerRegularTrain,0.996491228070175
InceptionTime,FreezerSmallTrain,0.867368421052631
InceptionTime,Fungi,1.0
InceptionTime,GestureMidAirD1,0.746153846153846
InceptionTime,GestureMidAirD2,0.730769230769231
InceptionTime,GestureMidAirD3,0.4
InceptionTime,GesturePebbleZ1,0.924418604651163
InceptionTime,GesturePebbleZ2,0.886075949367089
InceptionTime,GunPoint,1.0
InceptionTime,GunPointAgeSpan,0.987341772151899
InceptionTime,GunPointMaleVersusFemale,0.993670886075949
InceptionTime,GunPointOldVersusYoung,0.965079365079365
InceptionTime,Ham,0.714285714285714
InceptionTime,HandOutlines,0.954054054054054
InceptionTime,Haptics,0.548701298701299
InceptionTime,Herring,0.671875
InceptionTime,HouseTwenty,0.974789915966386
InceptionTime,InlineSkate,0.490909090909091
InceptionTime,InsectEPGRegularTrain,1.0
InceptionTime,InsectEPGSmallTrain,0.943775100401606
InceptionTime,InsectWingbeatSound,0.638888888888889
InceptionTime,ItalyPowerDemand,0.965014577259475
InceptionTime,LargeKitchenAppliances,0.904
InceptionTime,Lightning2,0.770491803278688
InceptionTime,Lightning7,0.835616438356164
InceptionTime,Mallat,0.955223880597015
InceptionTime,Meat,0.933333333333333
InceptionTime,MedicalImages,0.794736842105263
InceptionTime,MelbournePedestrian,0.91389913899139
InceptionTime,MiddlePhalanxOutlineAgeGroup,0.551948051948052
InceptionTime,MiddlePhalanxOutlineCorrect,0.81786941580756
InceptionTime,MiddlePhalanxTW,0.512987012987013
InceptionTime,MixedShapesRegularTrain,0.970309278350516
InceptionTime,MixedShapesSmallTrain,0.914639175257732
InceptionTime,MoteStrain,0.886581469648562
InceptionTime,NonInvasiveFetalECGThorax1,0.960814249363868
InceptionTime,NonInvasiveFetalECGThorax2,0.963867684478372
InceptionTime,OSULeaf,0.942148760330578
InceptionTime,OliveOil,0.833333333333333
InceptionTime,PLAID,0.94413407821229
InceptionTime,PhalangesOutlinesCorrect,0.84965034965035
InceptionTime,Phoneme,0.341244725738397
InceptionTime,PickupGestureWiimoteZ,0.76
InceptionTime,PigAirwayPressure,0.543269230769231
InceptionTime,PigArtPressure,0.995192307692308
InceptionTime,PigCVP,0.961538461538462
InceptionTime,Plane,1.0
InceptionTime,PowerCons,0.944444444444444
InceptionTime,ProximalPhalanxOutlineAgeGroup,0.848780487804878
InceptionTime,ProximalPhalanxOutlineCorrect,0.93127147766323
InceptionTime,ProximalPhalanxTW,0.775609756097561
InceptionTime,RefrigerationDevices,0.517333333333333
InceptionTime,Rock,0.8
InceptionTime,ScreenType,0.589333333333333
InceptionTime,SemgHandGenderCh2,0.816666666666667
InceptionTime,SemgHandMovementCh2,0.482222222222222
InceptionTime,SemgHandSubjectCh2,0.824444444444444
InceptionTime,ShakeGestureWiimoteZ,0.9
InceptionTime,ShapeletSim,0.955555555555556
InceptionTime,ShapesAll,0.928333333333333
InceptionTime,SmallKitchenAppliances,0.76
InceptionTime,SmoothSubspace,0.993333333333333
InceptionTime,SonyAIBORobotSurface1,0.868552412645591
InceptionTime,SonyAIBORobotSurface2,0.946484784889821
InceptionTime,StarLightCurves,0.979358912093249
InceptionTime,Strawberry,0.983783783783784
InceptionTime,SwedishLeaf,0.9744
InceptionTime,Symbols,0.980904522613065
InceptionTime,SyntheticControl,0.996666666666667
InceptionTime,ToeSegmentation1,0.964912280701754
InceptionTime,ToeSegmentation2,0.938461538461538
InceptionTime,Trace,1.0
InceptionTime,TwoLeadECG,0.995610184372256
InceptionTime,TwoPatterns,1.0
InceptionTime,UMD,0.986111111111111
InceptionTime,UWaveGestureLibraryAll,0.951982132886656
InceptionTime,UWaveGestureLibraryX,0.824958123953099
InceptionTime,UWaveGestureLibraryY,0.767169179229481
InceptionTime,UWaveGestureLibraryZ,0.764098269123395
InceptionTime,Wafer,0.998539909149902
InceptionTime,Wine,0.611111111111111
InceptionTime,WordSynonyms,0.733542319749216
InceptionTime,Worms,0.779220779220779
InceptionTime,WormsTwoClass,0.792207792207792
InceptionTime,Yoga,0.901666666666667
ResNet,ACSF1,0.916
ResNet,Adiac,0.833248081841432
ResNet,AllGestureWiimoteX,0.740571428571429
ResNet,AllGestureWiimoteY,0.793714285714285
ResNet,AllGestureWiimoteZ,0.725714285714286
ResNet,ArrowHead,0.837714285714286
ResNet,BME,0.998666666666666
ResNet,Beef,0.753333333333333
ResNet,BeetleFly,0.85
ResNet,BirdChicken,0.88
ResNet,CBF,0.995777777777778
ResNet,Car,0.916666666666667
ResNet,Chinatown,0.978425655976676
ResNet,ChlorineConcentration,0.852760416666667
ResNet,CinCECGTorso,0.837826086956521
ResNet,Coffee,1.0
ResNet,Computers,0.8056
ResNet,CricketX,0.798974358974359
ResNet,CricketY,0.810256410256411
ResNet,CricketZ,0.808717948717949
ResNet,Crop,0.742928571428571
ResNet,DiatomSizeReduction,0.300653594771242
ResNet,DistalPhalanxOutlineAgeGroup,0.717985611510791
ResNet,DistalPhalanxOutlineCorrect,0.770289855072464
ResNet,DistalPhalanxTW,0.663309352517985
ResNet,DodgerLoopDay,0.15
ResNet,DodgerLoopGame,0.710144927536232
ResNet,DodgerLoopWeekend,0.952173913043478
ResNet,ECG200,0.874
ResNet,ECG5000,0.935066666666667
ResNet,ECGFiveDays,0.966318234610917
ResNet,EOGHorizontalSignal,0.599447513812154
ResNet,EOGVerticalSignal,0.445303867403315
ResNet,Earthquakes,0.712230215827338
ResNet,ElectricDevices,0.727869277655298
ResNet,EthanolLevel,0.7584
ResNet,FaceAll,0.866745562130177
ResNet,FaceFour,0.954545454545455
ResNet,FacesUCR,0.954243902439024
ResNet,FiftyWords,0.74021978021978
ResNet,Fish,0.980571428571428
ResNet,FordA,0.936969696969697
ResNet,FordB,0.813086419753086
ResNet,FreezerRegularTrain,0.998456140350877
ResNet,FreezerSmallTrain,0.832210526315789
ResNet,Fungi,0.17741935483871
ResNet,GestureMidAirD1,0.698461538461539
ResNet,GestureMidAirD2,0.667692307692308
ResNet,GestureMidAirD3,0.34
ResNet,GesturePebbleZ1,0.901162790697674
ResNet,GesturePebbleZ2,0.777215189873418
ResNet,GunPoint,0.990666666666666
ResNet,GunPointAgeSpan,0.996835443037975
ResNet,GunPointMaleVersusFemale,0.992405063291139
ResNet,GunPointOldVersusYoung,0.989206349206349
ResNet,Ham,0.758095238095238
ResNet,HandOutlines,0.913513513513513
ResNet,Haptics,0.50974025974026
ResNet,Herring,0.6
ResNet,HouseTwenty,0.983193277310924
ResNet,InlineSkate,0.377090909090909
ResNet,InsectEPGRegularTrain,0.997590361445783
ResNet,InsectEPGSmallTrain,0.371887550200803
ResNet,InsectWingbeatSound,0.499292929292929
ResNet,ItalyPowerDemand,0.961516034985423
ResNet,LargeKitchenAppliances,0.901333333333333
ResNet,Lightning2,0.780327868852459
ResNet,Lightning7,0.827397260273973
ResNet,Mallat,0.9736460554371
ResNet,Meat,0.99
ResNet,MedicalImages,0.769736842105263
ResNet,MelbournePedestrian,0.909225092250923
ResNet,MiddlePhalanxOutlineAgeGroup,0.545454545454545
ResNet,MiddlePhalanxOutlineCorrect,0.826116838487973
ResNet,MiddlePhalanxTW,0.494805194805195
ResNet,MixedShapesRegularTrain,0.972865979381443
ResNet,MixedShapesSmallTrain,0.916536082474227
ResNet,MoteStrain,0.923961661341853
ResNet,NonInvasiveFetalECGThorax1,0.941374045801527
ResNet,NonInvasiveFetalECGThorax2,0.943613231552163
ResNet,OSULeaf,0.980165289256198
ResNet,OliveOil,0.846666666666667
ResNet,PLAID,0.940409683426443
ResNet,PhalangesOutlinesCorrect,0.845221445221445
ResNet,Phoneme,0.333438818565401
ResNet,PickupGestureWiimoteZ,0.704
ResNet,PigAirwayPressure,0.405769230769231
ResNet,PigArtPressure,0.991346153846154
ResNet,PigCVP,0.918269230769231
ResNet,Plane,1.0
ResNet,PowerCons,0.878888888888889
ResNet,ProximalPhalanxOutlineAgeGroup,0.846829268292683
ResNet,ProximalPhalanxOutlineCorrect,0.919587628865979
ResNet,ProximalPhalanxTW,0.772682926829268
ResNet,RefrigerationDevices,0.530133333333333
ResNet,Rock,0.552
ResNet,ScreenType,0.615466666666667
ResNet,SemgHandGenderCh2,0.823666666666667
ResNet,SemgHandMovementCh2,0.439111111111111
ResNet,SemgHandSubjectCh2,0.738666666666667
ResNet,ShakeGestureWiimoteZ,0.88
ResNet,ShapeletSim,0.782222222222222
ResNet,ShapesAll,0.926333333333333
ResNet,SmallKitchenAppliances,0.781333333333334
ResNet,SmoothSubspace,0.98
ResNet,SonyAIBORobotSurface1,0.960732113144759
ResNet,SonyAIBORobotSurface2,0.975445960125918
ResNet,StarLightCurves,0.972292374939291
ResNet,Strawberry,0.98
ResNet,SwedishLeaf,0.96256
ResNet,Symbols,0.893065326633166
ResNet,SyntheticControl,0.996666666666667
ResNet,ToeSegmentation1,0.957017543859649
ResNet,ToeSegmentation2,0.893846153846154
ResNet,Trace,1.0
ResNet,TwoLeadECG,1.0
ResNet,TwoPatterns,0.99995
ResNet,UMD,0.990277777777778
ResNet,UWaveGestureLibraryAll,0.860804020100503
ResNet,UWaveGestureLibraryX,0.781239530988275
ResNet,UWaveGestureLibraryY,0.665829145728643
ResNet,UWaveGestureLibraryZ,0.748632049134562
ResNet,Wafer,0.99805321219987
ResNet,Wine,0.722222222222222
ResNet,WordSynonyms,0.616614420062696
ResNet,Worms,0.761038961038961
ResNet,WormsTwoClass,0.748051948051948
ResNet,Yoga,0.866733333333333
H-InceptionTime,ACSF1,0.94
H-InceptionTime,Adiac,0.843989769820972
H-InceptionTime,AllGestureWiimoteX,0.791428571428571
H-InceptionTime,AllGestureWiimoteY,0.835714285714286
H-InceptionTime,AllGestureWiimoteZ,0.802857142857143
H-InceptionTime,ArrowHead,0.891428571428571
H-InceptionTime,BME,0.993333333333333
H-InceptionTime,Beef,0.7
H-InceptionTime,BeetleFly,0.75
H-InceptionTime,BirdChicken,0.95
H-InceptionTime,CBF,0.997777777777778
H-InceptionTime,Car,0.9
H-InceptionTime,Chinatown,0.979591836734694
H-InceptionTime,ChlorineConcentration,0.882552083333333
H-InceptionTime,CinCECGTorso,0.844202898550725
H-InceptionTime,Coffee,1.0
H-InceptionTime,Computers,0.812
H-InceptionTime,CricketX,0.853846153846154
H-InceptionTime,CricketY,0.851282051282051
H-InceptionTime,CricketZ,0.853846153846154
H-InceptionTime,Crop,0.772142857142857
H-InceptionTime,DiatomSizeReduction,0.947712418300653
H-InceptionTime,DistalPhalanxOutlineAgeGroup,0.741007194244604
H-InceptionTime,DistalPhalanxOutlineCorrect,0.797101449275362
H-InceptionTime,DistalPhalanxTW,0.654676258992806
H-InceptionTime,DodgerLoopDay,0.5875
H-InceptionTime,DodgerLoopGame,0.833333333333333
H-InceptionTime,DodgerLoopWeekend,0.971014492753623
H-InceptionTime,ECG200,0.9
H-InceptionTime,ECG5000,0.939333333333333
H-InceptionTime,ECGFiveDays,1.0
H-InceptionTime,EOGHorizontalSignal,0.621546961325967
H-InceptionTime,EOGVerticalSignal,0.466850828729282
H-InceptionTime,Earthquakes,0.726618705035971
H-InceptionTime,ElectricDevices,0.714044870963559
H-InceptionTime,EthanolLevel,0.788
H-InceptionTime,FaceAll,0.818343195266272
H-InceptionTime,FaceFour,0.954545454545455
H-InceptionTime,FacesUCR,0.96780487804878
H-InceptionTime,FiftyWords,0.848351648351648
H-InceptionTime,Fish,0.982857142857143
H-InceptionTime,FordA,0.961363636363636
H-InceptionTime,FordB,0.853086419753086
H-InceptionTime,FreezerRegularTrain,0.99719298245614
H-InceptionTime,FreezerSmallTrain,0.822456140350877
H-InceptionTime,Fungi,1.0
H-InceptionTime,GestureMidAirD1,0.753846153846154
H-InceptionTime,GestureMidAirD2,0.730769230769231
H-InceptionTime,GestureMidAirD3,0.423076923076923
H-InceptionTime,GesturePebbleZ1,0.930232558139535
H-InceptionTime,GesturePebbleZ2,0.886075949367089
H-InceptionTime,GunPoint,1.0
H-InceptionTime,GunPointAgeSpan,0.996835443037975
H-InceptionTime,GunPointMaleVersusFemale,1.0
H-InceptionTime,GunPointOldVersusYoung,0.977777777777778
H-InceptionTime,Ham,0.704761904761905
H-InceptionTime,HandOutlines,0.954054054054054
H-InceptionTime,Haptics,0.568181818181818
H-InceptionTime,Herring,0.71875
H-InceptionTime,HouseTwenty,0.974789915966386
H-InceptionTime,InlineSkate,0.525454545454546
H-InceptionTime,InsectEPGRegularTrain,1.0
H-InceptionTime,InsectEPGSmallTrain,0.91566265060241
H-InceptionTime,InsectWingbeatSound,0.644444444444444
H-InceptionTime,ItalyPowerDemand,0.968901846452867
H-InceptionTime,LargeKitchenAppliances,0.896
H-InceptionTime,Lightning2,0.80327868852459
H-InceptionTime,Lightning7,0.849315068493151
H-InceptionTime,Mallat,0.964179104477612
H-InceptionTime,Meat,0.95
H-InceptionTime,MedicalImages,0.801315789473684
H-InceptionTime,MelbournePedestrian,0.911849118491185
H-InceptionTime,MiddlePhalanxOutlineAgeGroup,0.519480519480519
H-InceptionTime,MiddlePhalanxOutlineCorrect,0.838487972508591
H-InceptionTime,MiddlePhalanxTW,0.512987012987013
H-InceptionTime,MixedShapesRegularTrain,0.976494845360825
H-InceptionTime,MixedShapesSmallTrain,0.921649484536082
H-InceptionTime,MoteStrain,0.88258785942492
H-InceptionTime,NonInvasiveFetalECGThorax1,0.960814249363868
H-InceptionTime,NonInvasiveFetalECGThorax2,0.966921119592875
H-InceptionTime,OSULeaf,0.950413223140496
H-InceptionTime,OliveOil,0.766666666666667
H-InceptionTime,PLAID,0.942271880819367
H-InceptionTime,PhalangesOutlinesCorrect,0.842657342657343
H-InceptionTime,Phoneme,0.338080168776371
H-InceptionTime,PickupGestureWiimoteZ,0.78
H-InceptionTime,PigAirwayPressure,0.567307692307692
H-InceptionTime,PigArtPressure,0.995192307692308
H-InceptionTime,PigCVP,0.966346153846154
H-InceptionTime,Plane,1.0
H-InceptionTime,PowerCons,0.938888888888889
H-InceptionTime,ProximalPhalanxOutlineAgeGroup,0.839024390243902
H-InceptionTime,ProximalPhalanxOutlineCorrect,0.924398625429553
H-InceptionTime,ProximalPhalanxTW,0.780487804878049
H-InceptionTime,RefrigerationDevices,0.52
H-InceptionTime,Rock,0.84
H-InceptionTime,ScreenType,0.576
H-InceptionTime,SemgHandGenderCh2,0.823333333333333
H-InceptionTime,SemgHandMovementCh2,0.531111111111111
H-InceptionTime,SemgHandSubjectCh2,0.844444444444444
H-InceptionTime,ShakeGestureWiimoteZ,0.92
H-InceptionTime,ShapeletSim,1.0
H-InceptionTime,ShapesAll,0.928333333333333
H-InceptionTime,SmallKitchenAppliances,0.776
H-InceptionTime,SmoothSubspace,0.973333333333333
H-InceptionTime,SonyAIBORobotSurface1,0.848585690515807
H-InceptionTime,SonyAIBORobotSurface2,0.947534102833158
H-InceptionTime,StarLightCurves,0.975594949004371
H-InceptionTime,Strawberry,0.983783783783784
H-InceptionTime,SwedishLeaf,0.9728
H-InceptionTime,Symbols,0.979899497487437
H-InceptionTime,SyntheticControl,0.996666666666667
H-InceptionTime,ToeSegmentation1,0.960526315789473
H-InceptionTime,ToeSegmentation2,0.930769230769231
H-InceptionTime,Trace,1.0
H-InceptionTime,TwoLeadECG,0.997366110623354
H-InceptionTime,TwoPatterns,1.0
H-InceptionTime,UMD,0.993055555555556
H-InceptionTime,UWaveGestureLibraryAll,0.947794528196538
H-InceptionTime,UWaveGestureLibraryX,0.830820770519263
H-InceptionTime,UWaveGestureLibraryY,0.782802903405919
H-InceptionTime,UWaveGestureLibraryZ,0.785315466219989
H-InceptionTime,Wafer,0.999188838416612
H-InceptionTime,Wine,0.648148148148148
H-InceptionTime,WordSynonyms,0.758620689655172
H-InceptionTime,Worms,0.831168831168831
H-InceptionTime,WormsTwoClass,0.779220779220779
H-InceptionTime,Yoga,0.928
CO-FCN,ACSF1,0.724
CO-FCN,Adiac,0.840409207161125
CO-FCN,AllGestureWiimoteX,0.740571428571428
CO-FCN,AllGestureWiimoteY,0.794857142857143
CO-FCN,AllGestureWiimoteZ,0.731142857142857
CO-FCN,ArrowHead,0.835428571428571
CO-FCN,BME,0.956
CO-FCN,Beef,0.806666666666666
CO-FCN,BeetleFly,0.91
CO-FCN,BirdChicken,0.89
CO-FCN,CBF,0.980888888888889
CO-FCN,Car,0.89
CO-FCN,Chinatown,0.978425655976676
CO-FCN,ChlorineConcentration,0.81328125
CO-FCN,CinCECGTorso,0.907101449275362
CO-FCN,Coffee,1.0
CO-FCN,Computers,0.7824
CO-FCN,CricketX,0.784102564102564
CO-FCN,CricketY,0.845641025641026
CO-FCN,CricketZ,0.813846153846154
CO-FCN,Crop,0.741571428571428
CO-FCN,DiatomSizeReduction,0.579084967320261
CO-FCN,DistalPhalanxOutlineAgeGroup,0.720863309352518
CO-FCN,DistalPhalanxOutlineCorrect,0.771739130434783
CO-FCN,DistalPhalanxTW,0.666187050359712
CO-FCN,DodgerLoopDay,0.38
CO-FCN,DodgerLoopGame,0.692753623188406
CO-FCN,DodgerLoopWeekend,0.876811594202898
CO-FCN,ECG200,0.852
CO-FCN,ECG5000,0.936755555555556
CO-FCN,ECGFiveDays,1.0
CO-FCN,EOGHorizontalSignal,0.560773480662984
CO-FCN,EOGVerticalSignal,0.393370165745856
CO-FCN,Earthquakes,0.730935251798561
CO-FCN,ElectricDevices,0.704992867332382
CO-FCN,EthanolLevel,0.6224
CO-FCN,FaceAll,0.912662721893491
CO-FCN,FaceFour,0.943181818181818
CO-FCN,FacesUCR,0.95219512195122
CO-FCN,FiftyWords,0.8
CO-FCN,Fish,0.987428571428571
CO-FCN,FordA,0.948030303030303
CO-FCN,FordB,0.819753086419753
CO-FCN,FreezerRegularTrain,0.995228070175438
CO-FCN,FreezerSmallTrain,0.971649122807018
CO-FCN,Fungi,0.058064516129032
CO-FCN,GestureMidAirD1,0.764615384615385
CO-FCN,GestureMidAirD2,0.635384615384615
CO-FCN,GestureMidAirD3,0.456923076923077
CO-FCN,GesturePebbleZ1,0.934883720930232
CO-FCN,GesturePebbleZ2,0.844303797468355
CO-FCN,GunPoint,1.0
CO-FCN,GunPointAgeSpan,0.994303797468354
CO-FCN,GunPointMaleVersusFemale,0.99746835443038
CO-FCN,GunPointOldVersusYoung,0.986031746031746
CO-FCN,Ham,0.666666666666667
CO-FCN,HandOutlines,0.801621621621622
CO-FCN,Haptics,0.478571428571429
CO-FCN,Herring,0.675
CO-FCN,HouseTwenty,0.978151260504201
CO-FCN,InlineSkate,0.532363636363636
CO-FCN,InsectEPGRegularTrain,1.0
CO-FCN,InsectEPGSmallTrain,0.248192771084337
CO-FCN,InsectWingbeatSound,0.587777777777778
CO-FCN,ItalyPowerDemand,0.957628765792031
CO-FCN,LargeKitchenAppliances,0.891733333333333
CO-FCN,Lightning2,0.786885245901639
CO-FCN,Lightning7,0.745205479452055
CO-FCN,Mallat,0.935607675906183
CO-FCN,Meat,0.913333333333333
CO-FCN,MedicalImages,0.745526315789474
CO-FCN,MelbournePedestrian,0.898728987289873
CO-FCN,MiddlePhalanxOutlineAgeGroup,0.5
CO-FCN,MiddlePhalanxOutlineCorrect,0.805498281786942
CO-FCN,MiddlePhalanxTW,0.516883116883117
CO-FCN,MixedShapesRegularTrain,0.965525773195876
CO-FCN,MixedShapesSmallTrain,0.931546391752577
CO-FCN,MoteStrain,0.865814696485623
CO-FCN,NonInvasiveFetalECGThorax1,0.966819338422392
CO-FCN,NonInvasiveFetalECGThorax2,0.966921119592875
CO-FCN,OSULeaf,0.991735537190083
CO-FCN,OliveOil,0.646666666666667
CO-FCN,PLAID,0.904283054003724
CO-FCN,PhalangesOutlinesCorrect,0.827272727272727
CO-FCN,Phoneme,0.299367088607595
CO-FCN,PickupGestureWiimoteZ,0.844
CO-FCN,PigAirwayPressure,0.057692307692308
CO-FCN,PigArtPressure,0.993269230769231
CO-FCN,PigCVP,0.951923076923077
CO-FCN,Plane,1.0
CO-FCN,PowerCons,0.918888888888889
CO-FCN,ProximalPhalanxOutlineAgeGroup,0.837073170731707
CO-FCN,ProximalPhalanxOutlineCorrect,0.901718213058419
CO-FCN,ProximalPhalanxTW,0.785365853658537
CO-FCN,RefrigerationDevices,0.549333333333333
CO-FCN,Rock,0.848
CO-FCN,ScreenType,0.515733333333333
CO-FCN,SemgHandGenderCh2,0.726666666666667
CO-FCN,SemgHandMovementCh2,0.317333333333333
CO-FCN,SemgHandSubjectCh2,0.599111111111111
CO-FCN,ShakeGestureWiimoteZ,0.928
CO-FCN,ShapeletSim,0.811111111111111
CO-FCN,ShapesAll,0.911333333333333
CO-FCN,SmallKitchenAppliances,0.7312
CO-FCN,SmoothSubspace,0.952
CO-FCN,SonyAIBORobotSurface1,0.834276206322795
CO-FCN,SonyAIBORobotSurface2,0.918782791185729
CO-FCN,StarLightCurves,0.969426906265177
CO-FCN,Strawberry,0.96972972972973
CO-FCN,SwedishLeaf,0.96032
CO-FCN,Symbols,0.966834170854271
CO-FCN,SyntheticControl,0.995333333333333
CO-FCN,ToeSegmentation1,0.947368421052632
CO-FCN,ToeSegmentation2,0.943076923076923
CO-FCN,Trace,1.0
CO-FCN,TwoLeadECG,0.997717295873573
CO-FCN,TwoPatterns,0.99555
CO-FCN,UMD,0.988888888888889
CO-FCN,UWaveGestureLibraryAll,0.848464544946957
CO-FCN,UWaveGestureLibraryX,0.804634282523729
CO-FCN,UWaveGestureLibraryY,0.719932998324958
CO-FCN,UWaveGestureLibraryZ,0.758626465661641
CO-FCN,Wafer,0.998767034393251
CO-FCN,Wine,0.611111111111111
CO-FCN,WordSynonyms,0.694043887147335
CO-FCN,Worms,0.787012987012987
CO-FCN,WormsTwoClass,0.771428571428572
CO-FCN,Yoga,0.8992
H-FCN,ACSF1,0.88
H-FCN,Adiac,0.832225063938619
H-FCN,AllGestureWiimoteX,0.766571428571429
H-FCN,AllGestureWiimoteY,0.813428571428571
H-FCN,AllGestureWiimoteZ,0.758
H-FCN,ArrowHead,0.859428571428571
H-FCN,BME,0.962666666666667
H-FCN,Beef,0.753333333333333
H-FCN,BeetleFly,0.85
H-FCN,BirdChicken,0.89
H-FCN,CBF,0.997111111111111
H-FCN,Car,0.893333333333333
H-FCN,Chinatown,0.980758017492711
H-FCN,ChlorineConcentration,0.836979166666667
H-FCN,CinCECGTorso,0.877391304347826
H-FCN,Coffee,1.0
H-FCN,Computers,0.8176
H-FCN,CricketX,0.806153846153846
H-FCN,CricketY,0.843076923076923
H-FCN,CricketZ,0.829230769230769
H-FCN,Crop,0.737035714285714
H-FCN,DiatomSizeReduction,0.475816993464052
H-FCN,DistalPhalanxOutlineAgeGroup,0.699280575539568
H-FCN,DistalPhalanxOutlineCorrect,0.767391304347826
H-FCN,DistalPhalanxTW,0.650359712230216
H-FCN,DodgerLoopDay,0.495
H-FCN,DodgerLoopGame,0.823188405797101
H-FCN,DodgerLoopWeekend,0.94927536231884
H-FCN,ECG200,0.87
H-FCN,ECG5000,0.939422222222222
H-FCN,ECGFiveDays,1.0
H-FCN,EOGHorizontalSignal,0.585082872928177
H-FCN,EOGVerticalSignal,0.45414364640884
H-FCN,Earthquakes,0.726618705035971
H-FCN,ElectricDevices,0.722215017507457
H-FCN,EthanolLevel,0.7044
H-FCN,FaceAll,0.904733727810651
H-FCN,FaceFour,0.931818181818182
H-FCN,FacesUCR,0.958146341463415
H-FCN,FiftyWords,0.798241758241758
H-FCN,Fish,0.982857142857143
H-FCN,FordA,0.944848484848485
H-FCN,FordB,0.826666666666667
H-FCN,FreezerRegularTrain,0.997052631578947
H-FCN,FreezerSmallTrain,0.810035087719298
H-FCN,Fungi,0.149462365591398
H-FCN,GestureMidAirD1,0.74
H-FCN,GestureMidAirD2,0.681538461538462
H-FCN,GestureMidAirD3,0.386153846153846
H-FCN,GesturePebbleZ1,0.923255813953488
H-FCN,GesturePebbleZ2,0.89873417721519
H-FCN,GunPoint,1.0
H-FCN,GunPointAgeSpan,0.993670886075949
H-FCN,GunPointMaleVersusFemale,0.996835443037975
H-FCN,GunPointOldVersusYoung,0.997460317460318
H-FCN,Ham,0.712380952380952
H-FCN,HandOutlines,0.931351351351352
H-FCN,Haptics,0.542207792207792
H-FCN,Herring,0.671875
H-FCN,HouseTwenty,0.988235294117647
H-FCN,InlineSkate,0.466909090909091
H-FCN,InsectEPGRegularTrain,1.0
H-FCN,InsectEPGSmallTrain,0.44578313253012
H-FCN,InsectWingbeatSound,0.593535353535353
H-FCN,ItalyPowerDemand,0.96287657920311
H-FCN,LargeKitchenAppliances,0.901333333333333
H-FCN,Lightning2,0.770491803278688
H-FCN,Lightning7,0.824657534246575
H-FCN,Mallat,0.970490405117271
H-FCN,Meat,0.903333333333334
H-FCN,MedicalImages,0.765263157894737
H-FCN,MelbournePedestrian,0.907093070930709
H-FCN,MiddlePhalanxOutlineAgeGroup,0.533766233766234
H-FCN,MiddlePhalanxOutlineCorrect,0.808247422680412
H-FCN,MiddlePhalanxTW,0.497402597402597
H-FCN,MixedShapesRegularTrain,0.967092783505154
H-FCN,MixedShapesSmallTrain,0.912742268041237
H-FCN,MoteStrain,0.915814696485623
H-FCN,NonInvasiveFetalECGThorax1,0.962748091603054
H-FCN,NonInvasiveFetalECGThorax2,0.962239185750636
H-FCN,OSULeaf,0.969421487603306
H-FCN,OliveOil,0.633333333333333
H-FCN,PLAID,0.920670391061452
H-FCN,PhalangesOutlinesCorrect,0.824475524475525
H-FCN,Phoneme,0.338713080168776
H-FCN,PickupGestureWiimoteZ,0.728
H-FCN,PigAirwayPressure,0.058653846153846
H-FCN,PigArtPressure,0.993269230769231
H-FCN,PigCVP,0.941346153846154
H-FCN,Plane,1.0
H-FCN,PowerCons,0.953333333333333
H-FCN,ProximalPhalanxOutlineAgeGroup,0.825365853658537
H-FCN,ProximalPhalanxOutlineCorrect,0.909278350515464
H-FCN,ProximalPhalanxTW,0.783414634146341
H-FCN,RefrigerationDevices,0.551466666666667
H-FCN,Rock,0.812
H-FCN,ScreenType,0.602666666666667
H-FCN,SemgHandGenderCh2,0.85
H-FCN,SemgHandMovementCh2,0.523555555555556
H-FCN,SemgHandSubjectCh2,0.778222222222222
H-FCN,ShakeGestureWiimoteZ,0.904
H-FCN,ShapeletSim,0.763333333333333
H-FCN,ShapesAll,0.917666666666667
H-FCN,SmallKitchenAppliances,0.785066666666667
H-FCN,SmoothSubspace,0.972
H-FCN,SonyAIBORobotSurface1,0.920465890183028
H-FCN,SonyAIBORobotSurface2,0.935991605456453
H-FCN,StarLightCurves,0.974842156386596
H-FCN,Strawberry,0.972432432432432
H-FCN,SwedishLeaf,0.97088
H-FCN,Symbols,0.928643216080402
H-FCN,SyntheticControl,1.0
H-FCN,ToeSegmentation1,0.950877192982456
H-FCN,ToeSegmentation2,0.929230769230769
H-FCN,Trace,1.0
H-FCN,TwoLeadECG,0.999122036874451
H-FCN,TwoPatterns,0.9975
H-FCN,UMD,0.995833333333333
H-FCN,UWaveGestureLibraryAll,0.874036850921273
H-FCN,UWaveGestureLibraryX,0.805192629815745
H-FCN,UWaveGestureLibraryY,0.716471245114461
H-FCN,UWaveGestureLibraryZ,0.763093243997767
H-FCN,Wafer,0.99834523036989
H-FCN,Wine,0.62962962962963
H-FCN,WordSynonyms,0.696551724137931
H-FCN,Worms,0.78961038961039
H-FCN,WormsTwoClass,0.755844155844156
H-FCN,Yoga,0.897533333333333


==> codes-used/lite/results/results.csv <==
dataset,FCN,ResNet,Inception,InceptionTime,LITE,LITETime
ACSF1,0.896,0.916,0.898,0.94,0.898,0.91
Adiac,0.844501278772378,0.833248081841432,0.821994884910486,0.846547314578005,0.810230179028133,0.833759590792839
AllGestureWiimoteX,0.71,0.740571428571429,0.772857142857143,0.787142857142857,0.742285714285714,0.765714285714286
AllGestureWiimoteY,0.782,0.793714285714285,0.808857142857143,0.822857142857143,0.771714285714286,0.788571428571429
AllGestureWiimoteZ,0.687142857142857,0.725714285714286,0.776285714285714,0.792857142857143,0.731714285714286,0.752857142857143
ArrowHead,0.84,0.837714285714286,0.845714285714286,0.851428571428571,0.821714285714286,0.84
BME,0.844,0.998666666666666,0.994666666666667,0.993333333333333,0.98,0.993333333333333
Beef,0.66,0.753333333333333,0.706666666666667,0.7,0.72,0.766666666666667
BeetleFly,0.9,0.85,0.83,0.85,0.87,0.9
BirdChicken,0.93,0.88,0.95,0.95,0.89,0.9
CBF,0.993777777777778,0.995777777777778,0.998888888888889,0.998888888888889,0.997555555555556,0.998888888888889
Car,0.906666666666667,0.916666666666667,0.903333333333333,0.916666666666667,0.923333333333333,0.933333333333333
Chinatown,0.979591836734694,0.978425655976676,0.979591836734694,0.982507288629738,0.980174927113703,0.982507288629738
ChlorineConcentration,0.804010416666667,0.852760416666667,0.8690625,0.873177083333333,0.84265625,0.8484375
CinCECGTorso,0.822898550724637,0.837826086956521,0.725652173913043,0.85,0.782463768115942,0.873188405797101
Coffee,1,1,1,1,1,1
Computers,0.8176,0.8056,0.7856,0.792,0.7952,0.812
CricketX,0.791794871794872,0.798974358974359,0.838461538461539,0.851282051282051,0.808717948717949,0.830769230769231
CricketY,0.782051282051282,0.810256410256411,0.842051282051282,0.858974358974359,0.832820512820513,0.876923076923077
CricketZ,0.80051282051282,0.808717948717949,0.847692307692308,0.853846153846154,0.843589743589744,0.861538461538462
Crop,0.739535714285714,0.742928571428571,0.752404761904762,0.770119047619048,0.715226190476191,0.757321428571429
DiatomSizeReduction,0.358823529411765,0.300653594771242,0.941830065359477,0.944444444444444,0.952941176470588,0.96078431372549
DistalPhalanxOutlineAgeGroup,0.712230215827338,0.717985611510791,0.736690647482014,0.741007194244604,0.723741007194244,0.712230215827338
DistalPhalanxOutlineCorrect,0.760144927536232,0.770289855072464,0.779710144927536,0.793478260869565,0.752173913043478,0.760869565217391
DistalPhalanxTW,0.693525179856115,0.663309352517985,0.660431654676259,0.676258992805755,0.683453237410072,0.712230215827338
DodgerLoopDay,0.3975,0.15,0.545,0.5875,0.54,0.575
DodgerLoopGame,0.765217391304348,0.710144927536232,0.846376811594203,0.86231884057971,0.802898550724638,0.818840579710145
DodgerLoopWeekend,0.911594202898551,0.952173913043478,0.968115942028986,0.971014492753623,0.968115942028986,0.971014492753623
ECG200,0.88,0.874,0.926,0.93,0.896,0.92
ECG5000,0.940533333333333,0.935066666666667,0.937911111111111,0.94,0.940088888888889,0.942666666666667
ECGFiveDays,0.98815331010453,0.966318234610917,0.998606271777004,1,0.997677119628339,0.997677119628339
EOGHorizontalSignal,0.573480662983425,0.599447513812154,0.585082872928177,0.591160220994475,0.599447513812155,0.635359116022099
EOGVerticalSignal,0.45414364640884,0.445303867403315,0.465193370165746,0.455801104972376,0.390055248618784,0.411602209944751
Earthquakes,0.717985611510791,0.712230215827338,0.729496402877698,0.748201438848921,0.710791366906475,0.733812949640288
ElectricDevices,0.707456879782129,0.727869277655298,0.706082220204902,0.720918168849695,0.678926209311373,0.70250291790948
EthanolLevel,0.6796,0.7584,0.812,0.822,0.6988,0.74
FaceAll,0.93810650887574,0.866745562130177,0.790769230769231,0.792899408284024,0.791360946745562,0.792899408284024
FaceFour,0.927272727272727,0.954545454545455,0.961363636363636,0.965909090909091,0.952272727272727,0.954545454545455
FacesUCR,0.944292682926829,0.954243902439024,0.966146341463414,0.969756097560976,0.954536585365854,0.961951219512195
FiftyWords,0.651428571428571,0.74021978021978,0.82021978021978,0.837362637362637,0.767472527472527,0.806593406593407
Fish,0.961142857142857,0.980571428571428,0.977142857142857,0.971428571428571,0.980571428571428,0.977142857142857
FordA,0.916515151515151,0.936969696969697,0.955757575757576,0.961363636363636,0.953636363636364,0.958333333333333
FordB,0.779506172839506,0.813086419753086,0.848888888888889,0.860493827160494,0.844197530864198,0.853086419753086
FreezerRegularTrain,0.996561403508772,0.998456140350877,0.996210526315789,0.996491228070175,0.998035087719298,0.997894736842105
FreezerSmallTrain,0.697263157894737,0.832210526315789,0.855649122807017,0.856491228070175,0.953122807017544,0.961052631578947
Fungi,0.013978494623656,0.17741935483871,1,1,0.997849462365591,1
GestureMidAirD1,0.7,0.698461538461539,0.713846153846154,0.746153846153846,0.74,0.753846153846154
GestureMidAirD2,0.627692307692308,0.667692307692308,0.7,0.715384615384615,0.673846153846154,0.707692307692308
GestureMidAirD3,0.326153846153846,0.34,0.369230769230769,0.369230769230769,0.384615384615385,0.423076923076923
GesturePebbleZ1,0.87906976744186,0.901162790697674,0.923255813953488,0.924418604651163,0.911627906976744,0.918604651162791
GesturePebbleZ2,0.784810126582279,0.777215189873418,0.881012658227848,0.886075949367089,0.879746835443038,0.89873417721519
GunPoint,0.997333333333333,0.990666666666666,0.998666666666666,1,0.997333333333333,1
GunPointAgeSpan,0.991772151898734,0.996835443037975,0.988607594936709,0.987341772151899,0.991772151898734,0.990506329113924
GunPointMaleVersusFemale,0.99620253164557,0.992405063291139,0.994303797468354,0.993670886075949,0.990506329113924,0.990506329113924
GunPointOldVersusYoung,0.987936507936508,0.989206349206349,0.968888888888889,0.974603174603175,0.971428571428571,0.977777777777778
Ham,0.714285714285714,0.758095238095238,0.714285714285714,0.714285714285714,0.721904761904762,0.714285714285714
HandOutlines,0.811351351351351,0.913513513513513,0.945405405405406,0.956756756756757,0.937297297297297,0.954054054054054
Haptics,0.474025974025974,0.50974025974026,0.545454545454545,0.564935064935065,0.52987012987013,0.564935064935065
Herring,0.65,0.6,0.684375,0.6875,0.690625,0.765625
HouseTwenty,0.981512605042017,0.983193277310924,0.979831932773109,0.983193277310924,0.981512605042017,0.983193277310924
InlineSkate,0.323272727272727,0.377090909090909,0.480727272727273,0.505454545454546,0.543272727272727,0.550909090909091
InsectEPGRegularTrain,0.998393574297189,0.997590361445783,0.996787148594377,0.995983935742972,0.995180722891566,0.995983935742972
InsectEPGSmallTrain,0.29718875502008,0.371887550200803,0.94136546184739,0.943775100401606,0.955020080321285,0.963855421686747
InsectWingbeatSound,0.392525252525252,0.499292929292929,0.629090909090909,0.631818181818182,0.61040404040404,0.633333333333333
ItalyPowerDemand,0.96268221574344,0.961516034985423,0.965986394557823,0.965014577259475,0.968513119533528,0.966958211856171
LargeKitchenAppliances,0.899733333333333,0.901333333333333,0.9008,0.898666666666667,0.8816,0.890666666666667
Lightning2,0.734426229508197,0.780327868852459,0.790163934426229,0.786885245901639,0.754098360655738,0.754098360655738
Lightning7,0.827397260273973,0.827397260273973,0.813698630136986,0.821917808219178,0.827397260273973,0.835616438356164
Mallat,0.970319829424307,0.9736460554371,0.955991471215352,0.962046908315565,0.947633262260128,0.95863539445629
Meat,0.783333333333333,0.99,0.93,0.95,0.913333333333333,0.933333333333333
MedicalImages,0.782631578947368,0.769736842105263,0.791578947368421,0.8,0.752631578947368,0.785526315789474
MelbournePedestrian,0.914309143091431,0.909225092250923,0.905371053710537,0.910209102091021,0.898564985649856,0.90569905699057
MiddlePhalanxOutlineAgeGroup,0.535064935064935,0.545454545454545,0.522077922077922,0.538961038961039,0.524675324675325,0.512987012987013
MiddlePhalanxOutlineCorrect,0.791752577319588,0.826116838487973,0.821305841924399,0.828178694158076,0.82680412371134,0.848797250859107
MiddlePhalanxTW,0.5,0.494805194805195,0.503896103896104,0.532467532467532,0.507792207792208,0.5
MixedShapesRegularTrain,0.957938144329897,0.972865979381443,0.964371134020618,0.969896907216495,0.976824742268041,0.980618556701031
MixedShapesSmallTrain,0.894268041237113,0.916536082474227,0.910103092783505,0.91298969072165,0.938639175257732,0.943917525773196
MoteStrain,0.934345047923323,0.923961661341853,0.894888178913738,0.896166134185303,0.875718849840256,0.88258785942492
NonInvasiveFetalECGThorax1,0.953791348600509,0.941374045801527,0.956335877862595,0.959287531806616,0.952162849872773,0.959796437659033
NonInvasiveFetalECGThorax2,0.952773536895674,0.943613231552163,0.957455470737914,0.961832061068702,0.953791348600509,0.960814249363868
OSULeaf,0.967768595041322,0.980165289256198,0.929752066115702,0.933884297520661,0.956198347107438,0.954545454545455
OliveOil,0.506666666666667,0.846666666666667,0.846666666666667,0.866666666666667,0.693333333333333,0.8
PLAID,0.903538175046555,0.940409683426443,0.937057728119181,0.942271880819367,0.906517690875233,0.919925512104283
PhalangesOutlinesCorrect,0.821678321678322,0.845221445221445,0.834731934731935,0.858974358974359,0.821678321678322,0.84032634032634
Phoneme,0.32542194092827,0.333438818565401,0.329008438818565,0.340189873417721,0.309388185654008,0.337025316455696
PickupGestureWiimoteZ,0.744,0.704,0.748,0.76,0.756,0.78
PigAirwayPressure,0.192307692307692,0.405769230769231,0.513461538461538,0.543269230769231,0.347115384615385,0.471153846153846
PigArtPressure,0.9875,0.991346153846154,0.992307692307692,0.995192307692308,0.993269230769231,0.995192307692308
PigCVP,0.803846153846154,0.918269230769231,0.948076923076923,0.961538461538462,0.935576923076923,0.947115384615385
Plane,1,1,1,1,1,1
PowerCons,0.872222222222222,0.878888888888889,0.95,0.955555555555556,0.944444444444444,0.961111111111111
ProximalPhalanxOutlineAgeGroup,0.830243902439024,0.846829268292683,0.833170731707317,0.839024390243902,0.837073170731707,0.853658536585366
ProximalPhalanxOutlineCorrect,0.898969072164948,0.919587628865979,0.91340206185567,0.927835051546392,0.905154639175258,0.917525773195876
ProximalPhalanxTW,0.769756097560976,0.772682926829268,0.769756097560976,0.785365853658537,0.781463414634146,0.804878048780488
RefrigerationDevices,0.5104,0.530133333333333,0.513066666666667,0.514666666666667,0.496533333333333,0.496
Rock,0.632,0.552,0.78,0.82,0.828,0.86
ScreenType,0.620266666666667,0.615466666666667,0.584533333333333,0.589333333333333,0.565866666666667,0.589333333333333
SemgHandGenderCh2,0.831333333333333,0.823666666666667,0.815333333333333,0.816666666666667,0.843666666666667,0.868333333333333
SemgHandMovementCh2,0.478222222222222,0.439111111111111,0.406666666666667,0.444444444444444,0.478666666666667,0.511111111111111
SemgHandSubjectCh2,0.741777777777778,0.738666666666667,0.784888888888889,0.811111111111111,0.767555555555555,0.802222222222222
ShakeGestureWiimoteZ,0.884,0.88,0.888,0.9,0.928,0.96
ShapeletSim,0.747777777777778,0.782222222222222,0.952222222222222,0.988888888888889,0.737777777777778,0.75
ShapesAll,0.892333333333333,0.926333333333333,0.92,0.925,0.899666666666667,0.913333333333333
SmallKitchenAppliances,0.776,0.781333333333334,0.757866666666667,0.776,0.757866666666667,0.770666666666667
SmoothSubspace,0.969333333333333,0.98,0.98,0.98,0.984,0.986666666666667
SonyAIBORobotSurface1,0.965058236272879,0.960732113144759,0.866555740432612,0.866888519134775,0.841597337770383,0.835274542429285
SonyAIBORobotSurface2,0.977334732423924,0.975445960125918,0.954039874081847,0.959076600209864,0.939559286463798,0.941238195173137
StarLightCurves,0.966270033997086,0.972292374939291,0.977634774162215,0.979844584749879,0.97442933462846,0.976687712481787
Strawberry,0.96972972972973,0.98,0.982702702702703,0.983783783783784,0.978378378378378,0.983783783783784
SwedishLeaf,0.96704,0.96256,0.96608,0.9696,0.95584,0.9616
Symbols,0.964422110552764,0.893065326633166,0.981105527638191,0.981909547738693,0.98070351758794,0.982914572864322
SyntheticControl,0.987333333333333,0.996666666666667,0.995333333333333,0.996666666666667,0.998666666666666,1
ToeSegmentation1,0.959649122807017,0.957017543859649,0.964912280701754,0.973684210526316,0.969298245614035,0.978070175438596
ToeSegmentation2,0.887692307692308,0.893846153846154,0.947692307692308,0.953846153846154,0.927692307692308,0.938461538461538
Trace,1,1,1,1,1,1
TwoLeadECG,0.99964881474978,1,0.995961369622476,0.995610184372256,0.997892888498683,0.998244073748903
TwoPatterns,0.86945,0.99995,1,1,1,1
UMD,0.986111111111111,0.990277777777778,0.983333333333333,0.986111111111111,0.954166666666667,0.965277777777778
UWaveGestureLibraryAll,0.814461194863205,0.860804020100503,0.946231155778894,0.951982132886656,0.890954773869347,0.912339475153546
UWaveGestureLibraryX,0.750753768844221,0.781239530988275,0.812227805695142,0.821887213847013,0.809268565047459,0.829424902289224
UWaveGestureLibraryY,0.643439419318816,0.665829145728643,0.754383026242323,0.766890005583473,0.723841429369068,0.761585706309324
UWaveGestureLibraryZ,0.726465661641541,0.748632049134562,0.75499720826354,0.761027359017309,0.756169737576773,0.780848687883864
Wafer,0.997242050616483,0.99805321219987,0.998734587929916,0.99870214146658,0.999026606099935,0.999026606099935
Wine,0.625925925925926,0.722222222222222,0.666666666666667,0.666666666666667,0.640740740740741,0.666666666666667
WordSynonyms,0.564263322884013,0.616614420062696,0.729153605015674,0.760188087774295,0.678683385579937,0.717868338557994
Worms,0.776623376623377,0.761038961038961,0.768831168831169,0.792207792207792,0.81038961038961,0.818181818181818
WormsTwoClass,0.732467532467533,0.748051948051948,0.758441558441558,0.779220779220779,0.784415584415584,0.766233766233766
Yoga,0.8424,0.866733333333333,0.8998,0.907666666666667,0.906733333333333,0.917666666666667


==> codes-used/lite/results/results_ensemble.csv <==
dataset,LITETime-1,LITETime-2,LITETime-3,LITETime-4,LITETime,LITETime-6,LITETime-7,LITETime-8,LITETime-9,LITETime-10
ACSF1,0.892,0.904888888888889,0.907666666666667,0.908714285714286,0.908690476190476,0.908,0.907333333333333,0.906888888888889,0.908,0.91
Adiac,0.823017902813299,0.834441602728048,0.837063086104007,0.837766410912191,0.837352332237243,0.836682499086591,0.835954816709292,0.834953111679454,0.834526854219949,0.836317135549872
AllGestureWiimoteX,0.106714285714286,0.104571428571429,0.102988095238095,0.105136054421769,0.107845804988662,0.110823129251701,0.112821428571429,0.112412698412698,0.107428571428571,0.0971428571428571
AllGestureWiimoteY,0.098,0.0946666666666666,0.0969523809523809,0.10052380952381,0.103356009070295,0.103326530612245,0.0992857142857142,0.0926349206349206,0.0855714285714285,0.0785714285714285
AllGestureWiimoteZ,0.0991428571428571,0.0945714285714285,0.0944880952380952,0.0953469387755102,0.0957879818594104,0.0959727891156462,0.0962261904761904,0.0962222222222222,0.0955714285714285,0.0985714285714285
ArrowHead,0.828571428571429,0.826285714285714,0.830190476190476,0.830503401360544,0.833061224489796,0.833251700680272,0.835238095238095,0.83631746031746,0.836571428571429,0.84
BME,0.976,0.980296296296296,0.983,0.983301587301587,0.98441798941799,0.984730158730159,0.985055555555556,0.985333333333333,0.986,0.986666666666667
Beef,0.746666666666667,0.744444444444444,0.747222222222222,0.748095238095238,0.749206349206349,0.749365079365079,0.749444444444444,0.751111111111111,0.753333333333333,0.766666666666667
BeetleFly,0.84,0.848888888888889,0.852916666666667,0.86,0.864285714285714,0.872380952380953,0.878333333333333,0.885555555555555,0.89,0.9
BirdChicken,0.89,0.894444444444444,0.894166666666667,0.896428571428572,0.898611111111111,0.9,0.9,0.9,0.9,0.9
CBF,0.998222222222222,0.998592592592593,0.998712962962963,0.998767195767196,0.998840388007054,0.998883597883598,0.998888888888889,0.998888888888889,0.998888888888889,0.998888888888889
Car,0.931666666666667,0.938148148148148,0.938472222222222,0.938095238095238,0.937632275132275,0.936111111111111,0.935138888888889,0.934074074074074,0.933333333333333,0.933333333333333
Chinatown,0.980758017492711,0.98153547133139,0.981632653061224,0.981591003748438,0.981454486556527,0.981507705122865,0.981559766763848,0.98166504697117,0.981632653061224,0.982507288629738
ChlorineConcentration,0.845078125,0.850266203703704,0.851358506944444,0.852201140873016,0.852582465277778,0.852805059523809,0.853005642361111,0.853090277777778,0.853098958333333,0.853385416666667
CinCECGTorso,0.810507246376811,0.847971014492754,0.873623188405797,0.876066252587992,0.877188290775247,0.877850241545893,0.878043478260869,0.878421900161031,0.878478260869565,0.878985507246377
Coffee,1,1,1,1,1,1,1,1,1,1
Computers,0.8044,0.808088888888889,0.811866666666667,0.811961904761905,0.814809523809524,0.816438095238095,0.818733333333333,0.821333333333333,0.8236,0.828
CricketX,0.815641025641026,0.828945868945869,0.833803418803419,0.837240537240537,0.839183964183964,0.840659340659341,0.841645299145299,0.841652421652422,0.840769230769231,0.841025641025641
CricketY,0.82,0.833789173789174,0.84,0.842539682539683,0.844444444444444,0.844493284493285,0.846153846153846,0.846267806267806,0.846153846153846,0.848717948717949
CricketZ,0.838974358974359,0.856296296296296,0.863183760683761,0.866483516483517,0.869108669108669,0.871306471306471,0.872884615384616,0.875441595441595,0.875128205128205,0.879487179487179
Crop,0.716619047619048,0.736526455026455,0.747502976190476,0.754,0.757611252834467,0.760420351473923,0.762164186507937,0.764029100529101,0.764505952380952,0.765714285714286
DiatomSizeReduction,0.952287581699346,0.950108932461873,0.94983660130719,0.950513538748833,0.949540927482104,0.948443821973234,0.948393246187364,0.947857661583152,0.945751633986928,0.944444444444444
DistalPhalanxOutlineAgeGroup,0.71294964028777,0.713029576338929,0.718405275779377,0.717848578280233,0.718568002740665,0.717882836587873,0.717925659472422,0.715747402078337,0.713669064748201,0.712230215827338
DistalPhalanxOutlineCorrect,0.759057971014493,0.760708534621578,0.765670289855072,0.764216701173223,0.76626121463078,0.766494133885438,0.767149758454106,0.769645732689211,0.770289855072464,0.77536231884058
DistalPhalanxTW,0.676978417266187,0.685531574740208,0.689208633093525,0.690887290167866,0.689733927143999,0.690339157245632,0.689328537170264,0.686011191047162,0.683453237410072,0.683453237410072
DodgerLoopDay,0.2925,0.308611111111111,0.3146875,0.318095238095238,0.325,0.328869047619048,0.334375,0.337777777777778,0.33875,0.3625
DodgerLoopGame,0.698550724637681,0.710144927536232,0.71304347826087,0.716390614216701,0.718599033816425,0.720565907522429,0.721376811594203,0.719645732689211,0.721739130434783,0.72463768115942
DodgerLoopWeekend,0.936231884057971,0.937037037037037,0.940277777777778,0.941511387163561,0.942690361168622,0.943133195307108,0.943478260869565,0.9426731078905,0.943478260869565,0.942028985507247
ECG200,0.894,0.891555555555556,0.893583333333333,0.891333333333333,0.892857142857143,0.892095238095238,0.89275,0.891555555555556,0.894,0.89
ECG5000,0.940488888888889,0.941975308641975,0.942418518518518,0.942642328042328,0.942893298059965,0.942930158730159,0.943122222222222,0.943106172839506,0.943333333333333,0.943111111111111
ECGFiveDays,0.996631823461092,0.996593108788231,0.996438250096786,0.996266799402688,0.99611470604502,0.995912836679387,0.995770421989934,0.995663956639566,0.995586527293844,0.995354239256678
EOGHorizontalSignal,0.581491712707182,0.595395948434622,0.601381215469613,0.602394106813996,0.604906603525388,0.604959221257564,0.606123388581952,0.606629834254144,0.609668508287293,0.607734806629834
EOGVerticalSignal,0.39585635359116,0.413382443216698,0.419313996316759,0.422428308339911,0.424614136630711,0.425585372270455,0.426565377532228,0.425782688766114,0.424861878453039,0.422651933701657
Earthquakes,0.715107913669065,0.728057553956835,0.725179856115108,0.723878040424803,0.723192874272011,0.723775265501884,0.722182254196643,0.721502797761791,0.720863309352518,0.712230215827338
ElectricDevices,0.684139540915575,0.697540310379112,0.701812345999222,0.70511452408742,0.706071824830741,0.70734386868481,0.707543336359314,0.708459776077465,0.707897808325768,0.708987161198288
EthanolLevel,0.7444,0.764888888888889,0.7718,0.775028571428572,0.77684126984127,0.778180952380952,0.77865,0.780533333333333,0.7792,0.784
FaceAll,0.819704142011834,0.821998685075608,0.819462524654832,0.819568892645816,0.819287123133277,0.819588616511693,0.819763313609468,0.820302432610125,0.820650887573964,0.82189349112426
FaceFour,0.95,0.954040404040404,0.954356060606061,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545454,0.954545454545455,0.954545454545455
FacesUCR,0.954390243902439,0.959772357723577,0.961776422764228,0.962831591173054,0.963739837398374,0.964497096399536,0.965219512195122,0.965929539295393,0.966585365853658,0.966341463414634
FiftyWords,0.766153846153846,0.789108669108669,0.797857142857143,0.80276295133438,0.805468341182627,0.80661433804291,0.807527472527473,0.807326007326007,0.805934065934066,0.802197802197802
Fish,0.978285714285714,0.981333333333333,0.981523809523809,0.981931972789115,0.982267573696145,0.982530612244898,0.98252380952381,0.98247619047619,0.982285714285714,0.982857142857143
FordA,0.953030303030303,0.957373737373737,0.957556818181818,0.959069264069264,0.959102934102934,0.959992784992785,0.960164141414141,0.96037037037037,0.960606060606061,0.960606060606061
FordB,0.841975308641975,0.847379972565158,0.848713991769547,0.849094650205761,0.849955908289242,0.850217519106408,0.851471193415638,0.8519890260631,0.853703703703704,0.853086419753086
FreezerRegularTrain,0.998070175438597,0.998081871345029,0.998149122807018,0.998172096908939,0.998195488721804,0.998225563909775,0.998230994152047,0.998222222222222,0.998245614035088,0.998245614035088
FreezerSmallTrain,0.942140350877193,0.945684210526315,0.947114035087719,0.947736006683375,0.948106377053746,0.9483776106934,0.948698830409357,0.949091617933723,0.949087719298246,0.949122807017544
Fungi,0.999462365591398,1,1,1,1,1,1,1,1,1
GestureMidAirD1,0.04,0.0384615384615384,0.0384615384615384,0.0384615384615384,0.0384615384615384,0.0384615384615384,0.0384615384615384,0.0384615384615384,0.0384615384615384,0.0384615384615384
GestureMidAirD2,0.0384615384615384,0.0384615384615384,0.0384615384615384,0.0384615384615384,0.0384615384615384,0.0384615384615384,0.0384615384615384,0.0384615384615384,0.0384615384615384,0.0384615384615384
GestureMidAirD3,0.0384615384615384,0.0384615384615384,0.0384615384615384,0.0384615384615384,0.0384615384615384,0.0384615384615384,0.0384615384615384,0.0384615384615384,0.0384615384615384,0.0384615384615384
GesturePebbleZ1,0.156976744186047,0.156976744186047,0.156976744186047,0.156976744186047,0.156976744186047,0.156976744186047,0.156976744186047,0.156976744186047,0.156976744186047,0.156976744186047
GesturePebbleZ2,0.177215189873418,0.177215189873418,0.177215189873418,0.177215189873418,0.177215189873418,0.177215189873418,0.177215189873418,0.177215189873418,0.177215189873418,0.177215189873418
GunPoint,1,1,1,1,1,1,1,1,1,1
GunPointAgeSpan,0.992088607594937,0.990717299578059,0.990717299578059,0.99038577456299,0.990280289330922,0.990385774562989,0.990506329113924,0.990506329113924,0.990506329113924,0.990506329113924
GunPointMaleVersusFemale,0.991772151898734,0.992264416315049,0.992536919831224,0.992570825798674,0.992791842475387,0.993022905364678,0.993222573839663,0.993459915611814,0.99367088607595,0.993670886075949
GunPointOldVersusYoung,0.973015873015873,0.975661375661375,0.974761904761905,0.975691609977324,0.975497606449987,0.975540438397581,0.97537037037037,0.975167548500882,0.974920634920635,0.974603174603175
Ham,0.725714285714286,0.733968253968254,0.735634920634921,0.732517006802721,0.731254724111867,0.728616780045352,0.727539682539682,0.726772486772487,0.723809523809524,0.723809523809524
HandOutlines,0.936756756756757,0.948708708708709,0.951846846846847,0.954041184041184,0.95513728013728,0.956216216216216,0.956846846846847,0.957057057057057,0.957027027027027,0.956756756756757
Haptics,0.542207792207792,0.562987012987013,0.567830086580087,0.572108843537415,0.572665429808287,0.57269635126778,0.570968614718615,0.568326118326118,0.569805194805195,0.561688311688312
Herring,0.6859375,0.703125,0.702734375,0.711383928571429,0.709635416666667,0.715104166666667,0.715364583333333,0.718402777777778,0.7203125,0.71875
HouseTwenty,0.978991596638655,0.981325863678805,0.982633053221288,0.983113245298119,0.983193277310924,0.983193277310924,0.983193277310924,0.983193277310924,0.983193277310924,0.983193277310924
InlineSkate,0.530181818181818,0.544686868686869,0.549530303030303,0.550761904761905,0.551479076479077,0.552701298701299,0.552484848484848,0.55389898989899,0.554909090909091,0.556363636363636
InsectEPGRegularTrain,0.997991967871486,0.998661311914324,0.998728246318608,0.998986421877988,0.999091604513291,0.999388028303691,0.999531459170013,0.999732262382865,1,1
InsectEPGSmallTrain,0.964658634538152,0.967692994199018,0.968239625167336,0.968406961178045,0.967520877159431,0.967221266016446,0.967001338688085,0.966711289602856,0.966265060240964,0.963855421686747
InsectWingbeatSound,0.615606060606061,0.630639730639731,0.635900673400673,0.638992303992304,0.64119568702902,0.643213083213083,0.644431818181818,0.6462177328844,0.646717171717172,0.645959595959596
ItalyPowerDemand,0.966861030126336,0.966569484936832,0.966310333657273,0.966078948586237,0.965866845604455,0.965815169605257,0.96573534175575,0.965619263578447,0.96530612244898,0.965986394557823
LargeKitchenAppliances,0.879733333333333,0.881955555555556,0.882177777777778,0.881498412698413,0.880285714285714,0.879187301587302,0.878222222222222,0.876681481481481,0.876,0.874666666666667
Lightning2,0.788524590163935,0.787613843351548,0.78620218579235,0.785480093676815,0.785779339058027,0.786651053864169,0.78551912568306,0.778870673952641,0.777049180327869,0.770491803278688
Lightning7,0.824657534246575,0.831354642313546,0.834931506849315,0.835420743639922,0.835507719069363,0.835551206784083,0.835844748858447,0.835616438356164,0.835616438356164,0.835616438356164
Mallat,0.947974413646056,0.957280265339967,0.95908315565032,0.95989034419738,0.960293769248993,0.960659965478729,0.961023454157783,0.961279317697228,0.96183368869936,0.963752665245202
Meat,0.913333333333333,0.919259259259259,0.921805555555556,0.923492063492064,0.925066137566138,0.926031746031746,0.926111111111111,0.926666666666666,0.926666666666666,0.933333333333333
MedicalImages,0.752763157894737,0.765526315789474,0.76952850877193,0.773364661654135,0.775652673350042,0.777230576441103,0.778848684210526,0.780701754385965,0.781052631578947,0.781578947368421
MelbournePedestrian,0.858056580565806,0.873955628445173,0.880494054940549,0.884669751459419,0.886845376390272,0.888428122376462,0.889719147191472,0.890528905289053,0.890733907339073,0.892168921689217
MiddlePhalanxOutlineAgeGroup,0.491558441558442,0.504040404040404,0.504274891774892,0.510482374768089,0.510332921047207,0.51156462585034,0.511742424242424,0.50981240981241,0.507142857142857,0.5
MiddlePhalanxOutlineCorrect,0.817525773195876,0.823825887743413,0.830297823596793,0.830355097365407,0.834696994490809,0.832826051382753,0.838373424971363,0.833982436044292,0.84020618556701,0.831615120274914
MiddlePhalanxTW,0.506493506493507,0.517171717171717,0.514069264069264,0.514100185528757,0.512420119562977,0.513203463203463,0.5125,0.512987012987013,0.512987012987013,0.519480519480519
MixedShapesRegularTrain,0.974886597938144,0.976843069873998,0.977680412371134,0.978548846342661,0.979001800032728,0.979314678448699,0.979563573883162,0.97973883161512,0.98,0.98020618556701
MixedShapesSmallTrain,0.936453608247423,0.939298969072165,0.940226804123711,0.941050564555719,0.941502209131075,0.941765341188022,0.941910652920962,0.942176403207331,0.942350515463918,0.943092783505155
MoteStrain,0.87332268370607,0.874920127795527,0.875725505857295,0.875821542674578,0.875836756427811,0.875779704853187,0.876071618743344,0.875896343627973,0.876277955271566,0.876198083067093
NonInvasiveFetalECGThorax1,0.951348600508906,0.957512015832627,0.959588634435963,0.961054162122864,0.961573569207157,0.962193141887798,0.962642069550466,0.963098671190274,0.963206106870229,0.964885496183206
NonInvasiveFetalECGThorax2,0.954503816793893,0.959773819621148,0.961242578456319,0.962185871804192,0.962548972090957,0.963053435114504,0.963002544529262,0.963279615493356,0.962798982188295,0.962849872773537
OSULeaf,0.959504132231405,0.962167125803489,0.963326446280992,0.963951200314837,0.964105339105339,0.964502164502164,0.964462809917355,0.964738292011019,0.966115702479339,0.966942148760331
OliveOil,0.746666666666667,0.754814814814815,0.785555555555556,0.79952380952381,0.809656084656085,0.82015873015873,0.825833333333333,0.828148148148148,0.83,0.833333333333333
PLAID,0.0271880819366852,0.0242085661080074,0.0242085661080074,0.0242085661080074,0.0242085661080074,0.0242085661080074,0.0242085661080074,0.0242085661080074,0.0242085661080074,0.0242085661080074
PhalangesOutlinesCorrect,0.822377622377622,0.833074333074333,0.83935508935509,0.84004329004329,0.842708217708218,0.843151293151293,0.844764957264957,0.843874643874644,0.845454545454545,0.843822843822844
Phoneme,0.317246835443038,0.328539615564932,0.335337552742616,0.338919027526622,0.341778430781595,0.343216294956801,0.344615857946554,0.346284575714955,0.34662447257384,0.34915611814346
PickupGestureWiimoteZ,0.1,0.0999999999999999,0.1,0.1,0.0999999999999999,0.1,0.1,0.0999999999999999,0.1,0.1
PigAirwayPressure,0.404807692307692,0.444871794871795,0.467107371794872,0.47724358974359,0.483306623931624,0.487820512820513,0.491426282051282,0.494230769230769,0.498557692307692,0.495192307692308
PigArtPressure,0.990384615384616,0.993162393162393,0.995072115384616,0.995169413919414,0.995192307692308,0.995192307692308,0.995192307692308,0.995192307692308,0.995192307692308,0.995192307692308
PigCVP,0.942788461538461,0.948504273504274,0.952163461538462,0.953388278388279,0.954002594627595,0.953983516483516,0.954527243589744,0.954594017094017,0.955288461538462,0.956730769230769
Plane,1,1,1,1,1,1,1,1,1,1
PowerCons,0.957777777777778,0.966913580246914,0.970046296296296,0.973280423280423,0.974514991181658,0.97558201058201,0.976296296296296,0.976543209876543,0.977777777777778,0.977777777777778
ProximalPhalanxOutlineAgeGroup,0.84390243902439,0.853333333333334,0.856178861788618,0.85602787456446,0.857026713124274,0.857862950058072,0.857479674796748,0.858428184281843,0.859024390243902,0.863414634146341
ProximalPhalanxOutlineCorrect,0.901374570446735,0.909583810614738,0.913258877434135,0.912469317623957,0.91398025418644,0.91340206185567,0.913459335624284,0.91340206185567,0.910309278350515,0.910652920962199
ProximalPhalanxTW,0.781951219512195,0.787967479674797,0.789471544715447,0.789756097560976,0.790321331784746,0.78931475029036,0.789349593495935,0.787533875338754,0.788292682926829,0.785365853658537
RefrigerationDevices,0.4968,0.499437037037037,0.499533333333333,0.50007619047619,0.499280423280423,0.500253968253968,0.499088888888889,0.5008,0.499733333333333,0.501333333333333
Rock,0.83,0.822222222222222,0.831833333333333,0.833809523809524,0.83531746031746,0.836666666666667,0.837333333333333,0.838222222222223,0.84,0.84
ScreenType,0.574933333333333,0.580918518518519,0.585866666666667,0.588660317460317,0.590656084656085,0.592190476190476,0.592466666666667,0.5936,0.594133333333333,0.594666666666667
SemgHandGenderCh2,0.839833333333333,0.853481481481482,0.858166666666667,0.860833333333333,0.862486772486772,0.864769841269841,0.8655,0.866814814814815,0.867666666666667,0.868333333333333
SemgHandMovementCh2,0.466666666666667,0.498222222222222,0.513851851851852,0.524666666666667,0.531543209876543,0.536878306878307,0.54037037037037,0.545777777777778,0.550666666666667,0.551111111111111
SemgHandSubjectCh2,0.767333333333333,0.785975308641975,0.793351851851852,0.796349206349206,0.797901234567901,0.797756613756614,0.798314814814815,0.79758024691358,0.795111111111111,0.793333333333333
ShakeGestureWiimoteZ,0.1,0.0999999999999999,0.1,0.1,0.0999999999999999,0.1,0.1,0.0999999999999999,0.1,0.1
ShapeletSim,0.708333333333333,0.722716049382716,0.728657407407408,0.730925925925926,0.731966490299824,0.732724867724868,0.73412037037037,0.734074074074074,0.733333333333333,0.727777777777778
ShapesAll,0.897,0.906518518518519,0.909611111111111,0.911063492063492,0.91260582010582,0.913595238095238,0.914069444444444,0.914740740740741,0.914833333333333,0.915
SmallKitchenAppliances,0.753866666666667,0.764562962962963,0.766577777777778,0.767301587301587,0.768296296296296,0.768431746031746,0.769733333333333,0.770607407407408,0.772,0.778666666666667
SmoothSubspace,0.982666666666666,0.984444444444444,0.985777777777778,0.986222222222222,0.986613756613756,0.986666666666666,0.986666666666666,0.986666666666666,0.986666666666667,0.986666666666667
SonyAIBORobotSurface1,0.854575707154742,0.853170641523387,0.853840820854132,0.853846763330956,0.854336687531363,0.854623246969337,0.854728230726567,0.854908485856905,0.855074875207987,0.855241264559068
SonyAIBORobotSurface2,0.941238195173137,0.94252069488166,0.942138859741168,0.941837805426473,0.941467212978231,0.940998351071803,0.940800979363413,0.940352104465431,0.939559286463798,0.939139559286464
StarLightCurves,0.973530840213696,0.975557174464411,0.975880281690141,0.976242512546544,0.976497876145763,0.976583061587918,0.976742350655658,0.976790243375965,0.976979116075765,0.976687712481787
Strawberry,0.978378378378378,0.981561561561561,0.980990990990991,0.981634491634492,0.981166881166881,0.981788931788932,0.981846846846847,0.982282282282282,0.982432432432432,0.983783783783784
SwedishLeaf,0.95648,0.961315555555556,0.962706666666667,0.964114285714286,0.964571428571429,0.965531428571428,0.965866666666667,0.96704,0.968,0.9696
Symbols,0.982110552763819,0.983115577889447,0.983659966499162,0.983680306293372,0.983831857701204,0.983914812156018,0.98393634840871,0.983897264098269,0.983718592964824,0.98391959798995
SyntheticControl,0.998,0.998222222222223,0.998277777777778,0.998285714285714,0.998280423280423,0.998253968253968,0.998277777777778,0.998148148148148,0.998333333333333,0.996666666666667
ToeSegmentation1,0.972368421052632,0.972904483430799,0.972916666666666,0.973245614035088,0.973666805903648,0.973851294903926,0.973830409356725,0.973976608187134,0.974122807017544,0.978070175438596
ToeSegmentation2,0.937692307692308,0.932478632478633,0.931153846153846,0.929084249084249,0.927899877899878,0.926190476190476,0.924551282051282,0.924273504273504,0.923846153846154,0.923076923076923
Trace,1,1,1,1,1,1,1,1,1,1
TwoLeadECG,0.99640035118525,0.996605209247878,0.996758852794849,0.996693005560433,0.996742478085761,0.996684644006856,0.996612525607258,0.996605209247878,0.996312554872695,0.996488147497805
TwoPatterns,0.999925,0.999961111111111,0.99995625,0.999973809523809,0.999987103174603,0.999995238095238,1,1,1,1
UMD,0.966666666666667,0.968364197530864,0.968402777777778,0.969246031746032,0.968391754850088,0.968419312169312,0.968113425925926,0.968055555555556,0.967361111111111,0.965277777777778
UWaveGestureLibraryAll,0.893802345058626,0.906371362987778,0.910564396054346,0.912986892132621,0.914648196892753,0.91575735821967,0.916596873255165,0.917321173770085,0.91750418760469,0.918760469011725
UWaveGestureLibraryX,0.807118927973199,0.82001985234816,0.823601805322911,0.826689000558347,0.827871721925323,0.828935683709553,0.82965522054718,0.829710279794032,0.830402010050251,0.829704075935232
UWaveGestureLibraryY,0.721356783919598,0.742446801910788,0.748308672994603,0.753444471032411,0.755662128987087,0.757439312966951,0.758531081332589,0.759401948011663,0.760748185371301,0.761306532663317
UWaveGestureLibraryZ,0.75608598548297,0.772442459209628,0.778822352503257,0.782578235090798,0.784322848811961,0.786385631863019,0.787023078354737,0.787765990446057,0.789056393076494,0.788386376326075
Wafer,0.999156391953277,0.999178022928834,0.99922804455981,0.999191928555978,0.9992203835893,0.999207379252804,0.999196950032447,0.999196048741798,0.999188838416612,0.999188838416612
Wine,0.644444444444444,0.62880658436214,0.624382716049383,0.617372134038801,0.60706937095826,0.607936507936508,0.598765432098765,0.596296296296296,0.596296296296296,0.555555555555556
WordSynonyms,0.692476489028213,0.710727969348659,0.719840647857889,0.724488729661143,0.726439269542718,0.727660844902224,0.728513584117032,0.72838732149077,0.72742946708464,0.727272727272727
Worms,0.792207792207792,0.806637806637806,0.811147186147186,0.811997526283241,0.81266749123892,0.812121212121212,0.812554112554113,0.811544011544011,0.811688311688312,0.805194805194805
WormsTwoClass,0.775324675324675,0.777200577200577,0.776190476190476,0.774891774891775,0.775458668315811,0.774891774891775,0.775974025974026,0.771717171717172,0.771428571428571,0.753246753246753
Yoga,0.900866666666667,0.909518518518519,0.912602777777778,0.914346031746032,0.915587301587302,0.916298412698413,0.917019444444444,0.91737037037037,0.918233333333333,0.918333333333333


==> codes-used/lite/results/results_uea_with_litemv.csv <==
dataset,LITE,LITETime,ConvTran,InceptionTime,Disjoint-CNN,FCN,ResNet,LITEMV,LITEMVTime
FaceDetection,0.593927355278093,0.62372304199773,0.6722,0.5885,0.5665,0.5037,0.5948,0.586946651532349,0.610102156640182
InsectWingbeat,0.332488,0.39792,0.7132,0.6956,0.6308,0.6004,0.65,0.554592,0.61724
PenDigits,0.984905660377358,0.988279016580903,0.9871,0.9797,0.9708,0.9857,0.9771,0.986106346483705,0.988564894225272
SpokenArabicDigits,0.985175079581628,0.987721691678036,0.9945,0.9872,0.9859,0.9836,0.9832,0.98080945884493,0.985902683037744
LSST,0.574371451743714,0.628548256285483,0.6156,0.4456,0.5559,0.5616,0.5725,0.58815896188159,0.664233576642336
FingerMovements,0.456,0.44,0.56,0.56,0.54,0.53,0.54,0.538,0.56
MotorImagery,0.54,0.51,0.56,0.53,0.49,0.55,0.52,0.544,0.53
SelfRegulationSCP1,0.733105802047781,0.750853242320819,0.918,0.8634,0.8839,0.7816,0.8362,0.724232081911263,0.73037542662116
Heartbeat,0.665365853658537,0.678048780487805,0.7853,0.6248,0.717,0.678,0.7268,0.611707317073171,0.614634146341463
SelfRegulationSCP2,0.544444444444444,0.538888888888889,0.5833,0.4722,0.5166,0.4667,0.5,0.548888888888889,0.55
PhonemeSpectra,0.137906352520131,0.174470623322398,0.3062,0.1586,0.2821,0.1599,0.1596,0.128660900685953,0.158067402326275
EthanolConcentration,0.64106463878327,0.673003802281369,0.3612,0.3489,0.2775,0.3232,0.3155,0.656273764258555,0.692015209125475
HandMovementDirection,0.259459459459459,0.216216216216216,0.4054,0.3783,0.5405,0.2973,0.2838,0.337837837837838,0.351351351351351
PEMS-SF,0.816184971098266,0.826589595375723,0.8284,0.8901,0.8901,0.8324,0.7399,0.776878612716763,0.791907514450867
RacketSports,0.748684210526316,0.782894736842105,0.8618,0.8223,0.8355,0.8223,0.8223,0.719736842105263,0.736842105263158
Epilepsy,0.988405797101449,0.985507246376812,0.9855,0.9928,0.8898,0.9928,0.9928,0.989855072463768,0.992753623188406
JapaneseVowels,0.967567567567568,0.972972972972973,0.9891,0.9702,0.9756,0.973,0.9135,0.962702702702703,0.964864864864865
NATOPS,0.897777777777778,0.888888888888889,0.9444,0.9166,0.9277,0.8778,0.8944,0.892222222222222,0.9
EigenWorms,0.934351145038168,0.954198473282443,0.5934,0.5267,0.5934,0.4198,0.4198,0.934351145038168,0.938931297709924
UWaveGestureLibrary,0.830625,0.85,0.8906,0.9093,0.8906,0.85,0.85,0.840625,0.846875
Libras,0.876666666666667,0.877777777777778,0.9277,0.8722,0.8577,0.85,0.8389,0.886666666666667,0.894444444444444
ArticularyWordRecognition,0.960666666666667,0.976666666666667,0.9833,0.9866,0.9866,0.98,0.98,0.958,0.973333333333333
BasicMotions,0.95,0.95,1,1,1,1,1,0.985,1
DuckDuckGeese,0.22,0.24,0.62,0.36,0.5,0.36,0.24,0.2,0.18
Cricket,0.977777777777778,0.972222222222222,1,0.9861,0.9772,0.9306,0.9722,0.980555555555556,0.986111111111111
Handwriting,0.296,0.368235294117647,0.3752,0.3011,0.2372,0.376,0.18,0.344941176470588,0.4
ERing,0.888148148148148,0.896296296296296,0.9629,0.9296,0.9111,0.9037,0.9296,0.841481481481482,0.844444444444444
AtrialFibrillation,0.12,0.066666666666667,0.4,0.2,0.4,0.3333,0.3333,0.146666666666667,0.133333333333333
StandWalkJump,0.546666666666667,0.6,0.3333,0.4,0.3333,0.4,0.4,0.653333333333333,0.666666666666667
CharacterTrajectories,0.994428969359332,0.995125348189415,0.9922,0.9881,0.9945,0.9868,0.9945,0.994428969359331,0.995821727019499


==> codes-used/lite/results/results_with-non-deep.csv <==
dataset,FCN,ResNet,Inception,InceptionTime,LITE,LITETime,ROCKET,MultiROCKET
ACSF1,0.896,0.916,0.898,0.94,0.898,0.91,0.886,0.92
Adiac,0.844501278772378,0.833248081841432,0.821994884910486,0.846547314578005,0.810230179028133,0.833759590792839,0.78337596,0.833759590792839
AllGestureWiimoteX,0.71,0.740571428571429,0.772857142857143,0.787142857142857,0.742285714285714,0.765714285714286,0.79,0.727142857142857
AllGestureWiimoteY,0.782,0.793714285714285,0.808857142857143,0.822857142857143,0.771714285714286,0.788571428571429,0.77271429,0.772857142857143
AllGestureWiimoteZ,0.687142857142857,0.725714285714286,0.776285714285714,0.792857142857143,0.731714285714286,0.752857142857143,0.76614286,0.752857142857143
ArrowHead,0.84,0.837714285714286,0.845714285714286,0.851428571428571,0.821714285714286,0.84,0.81428571,0.868571428571428
BME,0.844,0.998666666666666,0.994666666666667,0.993333333333333,0.98,0.993333333333333,1,1
Beef,0.66,0.753333333333333,0.706666666666667,0.7,0.72,0.766666666666667,0.83333333,0.766666666666667
BeetleFly,0.9,0.85,0.83,0.85,0.87,0.9,0.9,0.85
BirdChicken,0.93,0.88,0.95,0.95,0.89,0.9,0.9,0.9
CBF,0.993777777777778,0.995777777777778,0.998888888888889,0.998888888888889,0.997555555555556,0.998888888888889,1,0.996666666666667
Car,0.906666666666667,0.916666666666667,0.903333333333333,0.916666666666667,0.923333333333333,0.933333333333333,0.84666667,0.916666666666667
Chinatown,0.979591836734694,0.978425655976676,0.979591836734694,0.982507288629738,0.980174927113703,0.982507288629738,0.98250729,0.979591836734694
ChlorineConcentration,0.804010416666667,0.852760416666667,0.8690625,0.873177083333333,0.84265625,0.8484375,0.81453125,0.784114583333333
CinCECGTorso,0.822898550724637,0.837826086956521,0.725652173913043,0.85,0.782463768115942,0.873188405797101,0.83615942,0.951449275362319
Coffee,1,1,1,1,1,1,1,1
Computers,0.8176,0.8056,0.7856,0.792,0.7952,0.812,0.7612,0.784
CricketX,0.791794871794872,0.798974358974359,0.838461538461539,0.851282051282051,0.808717948717949,0.830769230769231,0.81948718,0.807692307692308
CricketY,0.782051282051282,0.810256410256411,0.842051282051282,0.858974358974359,0.832820512820513,0.876923076923077,0.85230769,0.843589743589744
CricketZ,0.80051282051282,0.808717948717949,0.847692307692308,0.853846153846154,0.843589743589744,0.861538461538462,0.85589744,0.835897435897436
Crop,0.739535714285714,0.742928571428571,0.752404761904762,0.770119047619048,0.715226190476191,0.757321428571429,0.75134524,0.774761904761905
DiatomSizeReduction,0.358823529411765,0.300653594771242,0.941830065359477,0.944444444444444,0.952941176470588,0.96078431372549,0.96993464,0.96078431372549
DistalPhalanxOutlineAgeGroup,0.712230215827338,0.717985611510791,0.736690647482014,0.741007194244604,0.723741007194244,0.712230215827338,0.75899281,0.76978417266187
DistalPhalanxOutlineCorrect,0.760144927536232,0.770289855072464,0.779710144927536,0.793478260869565,0.752173913043478,0.760869565217391,0.76956522,0.800724637681159
DistalPhalanxTW,0.693525179856115,0.663309352517985,0.660431654676259,0.676258992805755,0.683453237410072,0.712230215827338,0.71870504,0.690647482014388
DodgerLoopDay,0.3975,0.15,0.545,0.5875,0.54,0.575,0.5725,0.6
DodgerLoopGame,0.765217391304348,0.710144927536232,0.846376811594203,0.86231884057971,0.802898550724638,0.818840579710145,0.87318841,0.833333333333333
DodgerLoopWeekend,0.911594202898551,0.952173913043478,0.968115942028986,0.971014492753623,0.968115942028986,0.971014492753623,0.97463768,0.978260869565217
ECG200,0.88,0.874,0.926,0.93,0.896,0.92,0.906,0.92
ECG5000,0.940533333333333,0.935066666666667,0.937911111111111,0.94,0.940088888888889,0.942666666666667,0.94715556,0.946444444444444
ECGFiveDays,0.98815331010453,0.966318234610917,0.998606271777004,1,0.997677119628339,0.997677119628339,1,1
EOGHorizontalSignal,0.573480662983425,0.599447513812154,0.585082872928177,0.591160220994475,0.599447513812155,0.635359116022099,0.63895028,0.657458563535912
EOGVerticalSignal,0.45414364640884,0.445303867403315,0.465193370165746,0.455801104972376,0.390055248618784,0.411602209944751,0.54143646,0.535911602209945
Earthquakes,0.717985611510791,0.712230215827338,0.729496402877698,0.748201438848921,0.710791366906475,0.733812949640288,0.74820144,0.748201438848921
ElectricDevices,0.707456879782129,0.727869277655298,0.706082220204902,0.720918168849695,0.678926209311373,0.70250291790948,0.72941253,0.735442873816626
EthanolLevel,0.6796,0.7584,0.812,0.822,0.6988,0.74,0.5828,0.638
FaceAll,0.93810650887574,0.866745562130177,0.790769230769231,0.792899408284024,0.791360946745562,0.792899408284024,0.94650888,0.799408284023669
FaceFour,0.927272727272727,0.954545454545455,0.961363636363636,0.965909090909091,0.952272727272727,0.954545454545455,0.97727273,0.931818181818182
FacesUCR,0.944292682926829,0.954243902439024,0.966146341463414,0.969756097560976,0.954536585365854,0.961951219512195,0.96141463,0.961463414634146
FiftyWords,0.651428571428571,0.74021978021978,0.82021978021978,0.837362637362637,0.767472527472527,0.806593406593407,0.83032967,0.859340659340659
Fish,0.961142857142857,0.980571428571428,0.977142857142857,0.971428571428571,0.980571428571428,0.977142857142857,0.97942857,0.988571428571428
FordA,0.916515151515151,0.936969696969697,0.955757575757576,0.961363636363636,0.953636363636364,0.958333333333333,0.94439394,0.957575757575757
FordB,0.779506172839506,0.813086419753086,0.848888888888889,0.860493827160494,0.844197530864198,0.853086419753086,0.80506173,0.838271604938272
FreezerRegularTrain,0.996561403508772,0.998456140350877,0.996210526315789,0.996491228070175,0.998035087719298,0.997894736842105,0.99761404,0.999649122807018
FreezerSmallTrain,0.697263157894737,0.832210526315789,0.855649122807017,0.856491228070175,0.953122807017544,0.961052631578947,0.94957895,0.995438596491228
Fungi,0.013978494623656,0.17741935483871,1,1,0.997849462365591,1,1,1
GestureMidAirD1,0.7,0.698461538461539,0.713846153846154,0.746153846153846,0.74,0.753846153846154,0.71692308,0.753846153846154
GestureMidAirD2,0.627692307692308,0.667692307692308,0.7,0.715384615384615,0.673846153846154,0.707692307692308,0.66076923,0.707692307692308
GestureMidAirD3,0.326153846153846,0.34,0.369230769230769,0.369230769230769,0.384615384615385,0.423076923076923,0.41461538,0.515384615384615
GesturePebbleZ1,0.87906976744186,0.901162790697674,0.923255813953488,0.924418604651163,0.911627906976744,0.918604651162791,0.90581395,0.918604651162791
GesturePebbleZ2,0.784810126582279,0.777215189873418,0.881012658227848,0.886075949367089,0.879746835443038,0.89873417721519,0.83037975,0.860759493670886
GunPoint,0.997333333333333,0.990666666666666,0.998666666666666,1,0.997333333333333,1,1,1
GunPointAgeSpan,0.991772151898734,0.996835443037975,0.988607594936709,0.987341772151899,0.991772151898734,0.990506329113924,0.99683544,1
GunPointMaleVersusFemale,0.99620253164557,0.992405063291139,0.994303797468354,0.993670886075949,0.990506329113924,0.990506329113924,0.99841772,1
GunPointOldVersusYoung,0.987936507936508,0.989206349206349,0.968888888888889,0.974603174603175,0.971428571428571,0.977777777777778,0.99111111,1
Ham,0.714285714285714,0.758095238095238,0.714285714285714,0.714285714285714,0.721904761904762,0.714285714285714,0.72571429,0.723809523809524
HandOutlines,0.811351351351351,0.913513513513513,0.945405405405406,0.956756756756757,0.937297297297297,0.954054054054054,0.94243243,0.951351351351351
Haptics,0.474025974025974,0.50974025974026,0.545454545454545,0.564935064935065,0.52987012987013,0.564935064935065,0.52402597,0.542207792207792
Herring,0.65,0.6,0.684375,0.6875,0.690625,0.765625,0.6921875,0.6875
HouseTwenty,0.981512605042017,0.983193277310924,0.979831932773109,0.983193277310924,0.981512605042017,0.983193277310924,0.96386555,0.991596638655462
InlineSkate,0.323272727272727,0.377090909090909,0.480727272727273,0.505454545454546,0.543272727272727,0.550909090909091,0.45690909,0.470909090909091
InsectEPGRegularTrain,0.998393574297189,0.997590361445783,0.996787148594377,0.995983935742972,0.995180722891566,0.995983935742972,1,1
InsectEPGSmallTrain,0.29718875502008,0.371887550200803,0.94136546184739,0.943775100401606,0.955020080321285,0.963855421686747,0.97911647,1
InsectWingbeatSound,0.392525252525252,0.499292929292929,0.629090909090909,0.631818181818182,0.61040404040404,0.633333333333333,0.65681818,0.672727272727273
ItalyPowerDemand,0.96268221574344,0.961516034985423,0.965986394557823,0.965014577259475,0.968513119533528,0.966958211856171,0.96958212,0.967930029154519
LargeKitchenAppliances,0.899733333333333,0.901333333333333,0.9008,0.898666666666667,0.8816,0.890666666666667,0.90053333,0.882666666666667
Lightning2,0.734426229508197,0.780327868852459,0.790163934426229,0.786885245901639,0.754098360655738,0.754098360655738,0.75901639,0.672131147540984
Lightning7,0.827397260273973,0.827397260273973,0.813698630136986,0.821917808219178,0.827397260273973,0.835616438356164,0.82328767,0.849315068493151
Mallat,0.970319829424307,0.9736460554371,0.955991471215352,0.962046908315565,0.947633262260128,0.95863539445629,0.95594883,0.927078891257996
Meat,0.783333333333333,0.99,0.93,0.95,0.913333333333333,0.933333333333333,0.94833333,0.916666666666667
MedicalImages,0.782631578947368,0.769736842105263,0.791578947368421,0.8,0.752631578947368,0.785526315789474,0.79947368,0.807894736842105
MelbournePedestrian,0.914309143091431,0.909225092250923,0.905371053710537,0.910209102091021,0.898564985649856,0.90569905699057,0.90438704,0.962689626896269
MiddlePhalanxOutlineAgeGroup,0.535064935064935,0.545454545454545,0.522077922077922,0.538961038961039,0.524675324675325,0.512987012987013,0.59025974,0.636363636363636
MiddlePhalanxOutlineCorrect,0.791752577319588,0.826116838487973,0.821305841924399,0.828178694158076,0.82680412371134,0.848797250859107,0.83848797,0.859106529209622
MiddlePhalanxTW,0.5,0.494805194805195,0.503896103896104,0.532467532467532,0.507792207792208,0.5,0.56038961,0.538961038961039
MixedShapesRegularTrain,0.957938144329897,0.972865979381443,0.964371134020618,0.969896907216495,0.976824742268041,0.980618556701031,0.97105155,0.979381443298969
MixedShapesSmallTrain,0.894268041237113,0.916536082474227,0.910103092783505,0.91298969072165,0.938639175257732,0.943917525773196,0.9382268,0.961649484536082
MoteStrain,0.934345047923323,0.923961661341853,0.894888178913738,0.896166134185303,0.875718849840256,0.88258785942492,0.91461661,0.941693290734824
NonInvasiveFetalECGThorax1,0.953791348600509,0.941374045801527,0.956335877862595,0.959287531806616,0.952162849872773,0.959796437659033,0.9529771,0.958778625954198
NonInvasiveFetalECGThorax2,0.952773536895674,0.943613231552163,0.957455470737914,0.961832061068702,0.953791348600509,0.960814249363868,0.96905852,0.968447837150127
OSULeaf,0.967768595041322,0.980165289256198,0.929752066115702,0.933884297520661,0.956198347107438,0.954545454545455,0.94090909,0.954545454545455
OliveOil,0.506666666666667,0.846666666666667,0.846666666666667,0.866666666666667,0.693333333333333,0.8,0.91666667,0.966666666666667
PLAID,0.903538175046555,0.940409683426443,0.937057728119181,0.942271880819367,0.906517690875233,0.919925512104283,0.90260708,0.934823091247672
PhalangesOutlinesCorrect,0.821678321678322,0.845221445221445,0.834731934731935,0.858974358974359,0.821678321678322,0.84032634032634,0.83426573,0.834498834498834
Phoneme,0.32542194092827,0.333438818565401,0.329008438818565,0.340189873417721,0.309388185654008,0.337025316455696,0.27985232,0.347573839662447
PickupGestureWiimoteZ,0.744,0.704,0.748,0.76,0.756,0.78,0.83,0.84
PigAirwayPressure,0.192307692307692,0.405769230769231,0.513461538461538,0.543269230769231,0.347115384615385,0.471153846153846,0.09519231,0.596153846153846
PigArtPressure,0.9875,0.991346153846154,0.992307692307692,0.995192307692308,0.993269230769231,0.995192307692308,0.95384615,0.951923076923077
PigCVP,0.803846153846154,0.918269230769231,0.948076923076923,0.961538461538462,0.935576923076923,0.947115384615385,0.93413462,0.870192307692308
Plane,1,1,1,1,1,1,1,1
PowerCons,0.872222222222222,0.878888888888889,0.95,0.955555555555556,0.944444444444444,0.961111111111111,0.94,0.994444444444444
ProximalPhalanxOutlineAgeGroup,0.830243902439024,0.846829268292683,0.833170731707317,0.839024390243902,0.837073170731707,0.853658536585366,0.85560976,0.853658536585366
ProximalPhalanxOutlineCorrect,0.898969072164948,0.919587628865979,0.91340206185567,0.927835051546392,0.905154639175258,0.917525773195876,0.89896907,0.917525773195876
ProximalPhalanxTW,0.769756097560976,0.772682926829268,0.769756097560976,0.785365853658537,0.781463414634146,0.804878048780488,0.81658537,0.819512195121951
RefrigerationDevices,0.5104,0.530133333333333,0.513066666666667,0.514666666666667,0.496533333333333,0.496,0.53733333,0.528
Rock,0.632,0.552,0.78,0.82,0.828,0.86,0.9,0.86
ScreenType,0.620266666666667,0.615466666666667,0.584533333333333,0.589333333333333,0.565866666666667,0.589333333333333,0.48533333,0.56
SemgHandGenderCh2,0.831333333333333,0.823666666666667,0.815333333333333,0.816666666666667,0.843666666666667,0.868333333333333,0.92683333,0.951666666666667
SemgHandMovementCh2,0.478222222222222,0.439111111111111,0.406666666666667,0.444444444444444,0.478666666666667,0.511111111111111,0.64511111,0.768888888888889
SemgHandSubjectCh2,0.741777777777778,0.738666666666667,0.784888888888889,0.811111111111111,0.767555555555555,0.802222222222222,0.88111111,0.917777777777778
ShakeGestureWiimoteZ,0.884,0.88,0.888,0.9,0.928,0.96,0.898,0.94
ShapeletSim,0.747777777777778,0.782222222222222,0.952222222222222,0.988888888888889,0.737777777777778,0.75,1,1
ShapesAll,0.892333333333333,0.926333333333333,0.92,0.925,0.899666666666667,0.913333333333333,0.90683333,0.921666666666667
SmallKitchenAppliances,0.776,0.781333333333334,0.757866666666667,0.776,0.757866666666667,0.770666666666667,0.8184,0.821333333333333
SmoothSubspace,0.969333333333333,0.98,0.98,0.98,0.984,0.986666666666667,0.97866667,0.98
SonyAIBORobotSurface1,0.965058236272879,0.960732113144759,0.866555740432612,0.866888519134775,0.841597337770383,0.835274542429285,0.92246256,0.886855241264559
SonyAIBORobotSurface2,0.977334732423924,0.975445960125918,0.954039874081847,0.959076600209864,0.939559286463798,0.941238195173137,0.91259182,0.940188877229801
StarLightCurves,0.966270033997086,0.972292374939291,0.977634774162215,0.979844584749879,0.97442933462846,0.976687712481787,0.98096163,0.981665857212239
Strawberry,0.96972972972973,0.98,0.982702702702703,0.983783783783784,0.978378378378378,0.983783783783784,0.98135135,0.981081081081081
SwedishLeaf,0.96704,0.96256,0.96608,0.9696,0.95584,0.9616,0.964,0.9792
Symbols,0.964422110552764,0.893065326633166,0.981105527638191,0.981909547738693,0.98070351758794,0.982914572864322,0.97427136,0.982914572864322
SyntheticControl,0.987333333333333,0.996666666666667,0.995333333333333,0.996666666666667,0.998666666666666,1,0.99966667,0.993333333333333
ToeSegmentation1,0.959649122807017,0.957017543859649,0.964912280701754,0.973684210526316,0.969298245614035,0.978070175438596,0.96842105,0.956140350877193
ToeSegmentation2,0.887692307692308,0.893846153846154,0.947692307692308,0.953846153846154,0.927692307692308,0.938461538461538,0.92384615,0.907692307692308
Trace,1,1,1,1,1,1,1,1
TwoLeadECG,0.99964881474978,1,0.995961369622476,0.995610184372256,0.997892888498683,0.998244073748903,0.99912204,0.998244073748903
TwoPatterns,0.86945,0.99995,1,1,1,1,1,1
UMD,0.986111111111111,0.990277777777778,0.983333333333333,0.986111111111111,0.954166666666667,0.965277777777778,0.99236111,0.993055555555556
UWaveGestureLibraryAll,0.814461194863205,0.860804020100503,0.946231155778894,0.951982132886656,0.890954773869347,0.912339475153546,0.97537688,0.979899497487437
UWaveGestureLibraryX,0.750753768844221,0.781239530988275,0.812227805695142,0.821887213847013,0.809268565047459,0.829424902289224,0.85474595,0.869625907314349
UWaveGestureLibraryY,0.643439419318816,0.665829145728643,0.754383026242323,0.766890005583473,0.723841429369068,0.761585706309324,0.77398102,0.797319932998325
UWaveGestureLibraryZ,0.726465661641541,0.748632049134562,0.75499720826354,0.761027359017309,0.756169737576773,0.780848687883864,0.79190396,0.815466219988833
Wafer,0.997242050616483,0.99805321219987,0.998734587929916,0.99870214146658,0.999026606099935,0.999026606099935,0.99823167,0.999513303049968
Wine,0.625925925925926,0.722222222222222,0.666666666666667,0.666666666666667,0.640740740740741,0.666666666666667,0.81296296,0.888888888888889
WordSynonyms,0.564263322884013,0.616614420062696,0.729153605015674,0.760188087774295,0.678683385579937,0.717868338557994,0.75344828,0.775862068965517
Worms,0.776623376623377,0.761038961038961,0.768831168831169,0.792207792207792,0.81038961038961,0.818181818181818,0.74025974,0.753246753246753
WormsTwoClass,0.732467532467533,0.748051948051948,0.758441558441558,0.779220779220779,0.784415584415584,0.766233766233766,0.7974026,0.792207792207792
Yoga,0.8424,0.866733333333333,0.8998,0.907666666666667,0.906733333333333,0.917666666666667,0.91036667,0.919


==> codes-used/mcm/analysis.json <==
{"dataset-column": "dataset", "use-mean": "mean-difference", "order-stats": "average-statistic", "order-better": "decreasing", "used-statistics": "Accuracy", "order-WinTieLoss": "higher", "include-pvalue": true, "pvalue-test": "wilcoxon", "pvalue-threshold": 0.05, "pvalue-correction": null, "n-datasets": 128, "dataset-names": ["ACSF1", "Adiac", "AllGestureWiimoteX", "AllGestureWiimoteY", "AllGestureWiimoteZ", "ArrowHead", "BME", "Beef", "BeetleFly", "BirdChicken", "CBF", "Car", "Chinatown", "ChlorineConcentration", "CinCECGTorso", "Coffee", "Computers", "CricketX", "CricketY", "CricketZ", "Crop", "DiatomSizeReduction", "DistalPhalanxOutlineAgeGroup", "DistalPhalanxOutlineCorrect", "DistalPhalanxTW", "DodgerLoopDay", "DodgerLoopGame", "DodgerLoopWeekend", "ECG200", "ECG5000", "ECGFiveDays", "EOGHorizontalSignal", "EOGVerticalSignal", "Earthquakes", "ElectricDevices", "EthanolLevel", "FaceAll", "FaceFour", "FacesUCR", "FiftyWords", "Fish", "FordA", "FordB", "FreezerRegularTrain", "FreezerSmallTrain", "Fungi", "GestureMidAirD1", "GestureMidAirD2", "GestureMidAirD3", "GesturePebbleZ1", "GesturePebbleZ2", "GunPoint", "GunPointAgeSpan", "GunPointMaleVersusFemale", "GunPointOldVersusYoung", "Ham", "HandOutlines", "Haptics", "Herring", "HouseTwenty", "InlineSkate", "InsectEPGRegularTrain", "InsectEPGSmallTrain", "InsectWingbeatSound", "ItalyPowerDemand", "LargeKitchenAppliances", "Lightning2", "Lightning7", "Mallat", "Meat", "MedicalImages", "MelbournePedestrian", "MiddlePhalanxOutlineAgeGroup", "MiddlePhalanxOutlineCorrect", "MiddlePhalanxTW", "MixedShapesRegularTrain", "MixedShapesSmallTrain", "MoteStrain", "NonInvasiveFetalECGThorax1", "NonInvasiveFetalECGThorax2", "OSULeaf", "OliveOil", "PLAID", "PhalangesOutlinesCorrect", "Phoneme", "PickupGestureWiimoteZ", "PigAirwayPressure", "PigArtPressure", "PigCVP", "Plane", "PowerCons", "ProximalPhalanxOutlineAgeGroup", "ProximalPhalanxOutlineCorrect", "ProximalPhalanxTW", "RefrigerationDevices", "Rock", "ScreenType", "SemgHandGenderCh2", "SemgHandMovementCh2", "SemgHandSubjectCh2", "ShakeGestureWiimoteZ", "ShapeletSim", "ShapesAll", "SmallKitchenAppliances", "SmoothSubspace", "SonyAIBORobotSurface1", "SonyAIBORobotSurface2", "StarLightCurves", "Strawberry", "SwedishLeaf", "Symbols", "SyntheticControl", "ToeSegmentation1", "ToeSegmentation2", "Trace", "TwoLeadECG", "TwoPatterns", "UMD", "UWaveGestureLibraryAll", "UWaveGestureLibraryX", "UWaveGestureLibraryY", "UWaveGestureLibraryZ", "Wafer", "Wine", "WordSynonyms", "Worms", "WormsTwoClass", "Yoga"], "comparate-names": ["FCN", "InceptionTime", "MultiROCKET", "ResNet", "ROCKET"], "n-comparates": 5, "FCN-vs-InceptionTime": {"win": 23, "tie": 5, "loss": 100, "pvalue": 4.3095155154437325e-12, "is-significant": true, "mean": -0.05525072930297403}, "FCN-vs-MultiROCKET": {"win": 20, "tie": 4, "loss": 104, "pvalue": 3.0101879716832027e-13, "is-significant": true, "mean": -0.072298701671908}, "FCN-vs-ResNet": {"win": 42, "tie": 4, "loss": 82, "pvalue": 1.985631452878054e-05, "is-significant": true, "mean": -0.018217339784611264}, "FCN-vs-ROCKET": {"win": 26, "tie": 4, "loss": 98, "pvalue": 1.0693031110177225e-10, "is-significant": true, "mean": -0.05966109356367877}, "InceptionTime-vs-FCN": {"win": 100, "tie": 5, "loss": 23, "pvalue": 4.3095155154437325e-12, "is-significant": true, "mean": 0.05525072930297403}, "InceptionTime-vs-MultiROCKET": {"win": 45, "tie": 10, "loss": 73, "pvalue": 0.0030841067115201628, "is-significant": true, "mean": -0.01704797236893396}, "InceptionTime-vs-ResNet": {"win": 91, "tie": 6, "loss": 31, "pvalue": 6.321796418019854e-08, "is-significant": true, "mean": 0.03703338951836277}, "InceptionTime-vs-ROCKET": {"win": 55, "tie": 9, "loss": 64, "pvalue": 0.5016072671312858, "is-significant": false, "mean": -0.0044103642607047355}, "MultiROCKET-vs-FCN": {"win": 104, "tie": 4, "loss": 20, "pvalue": 3.0101879716832027e-13, "is-significant": true, "mean": 0.072298701671908}, "MultiROCKET-vs-InceptionTime": {"win": 73, "tie": 10, "loss": 45, "pvalue": 0.0030841067115201628, "is-significant": true, "mean": 0.01704797236893396}, "MultiROCKET-vs-ResNet": {"win": 95, "tie": 6, "loss": 27, "pvalue": 1.4342164387339187e-09, "is-significant": true, "mean": 0.05408136188729673}, "MultiROCKET-vs-ROCKET": {"win": 78, "tie": 11, "loss": 39, "pvalue": 0.0001566818966830758, "is-significant": true, "mean": 0.012637608108229226}, "ResNet-vs-FCN": {"win": 82, "tie": 4, "loss": 42, "pvalue": 1.985631452878054e-05, "is-significant": true, "mean": 0.018217339784611264}, "ResNet-vs-InceptionTime": {"win": 31, "tie": 6, "loss": 91, "pvalue": 6.321796418019854e-08, "is-significant": true, "mean": -0.03703338951836277}, "ResNet-vs-MultiROCKET": {"win": 27, "tie": 6, "loss": 95, "pvalue": 1.4342164387339187e-09, "is-significant": true, "mean": -0.05408136188729673}, "ResNet-vs-ROCKET": {"win": 39, "tie": 3, "loss": 86, "pvalue": 1.9253760083224807e-06, "is-significant": true, "mean": -0.041443753779067505}, "ROCKET-vs-FCN": {"win": 98, "tie": 4, "loss": 26, "pvalue": 1.0693031110177225e-10, "is-significant": true, "mean": 0.05966109356367877}, "ROCKET-vs-InceptionTime": {"win": 64, "tie": 9, "loss": 55, "pvalue": 0.5016072671312858, "is-significant": false, "mean": 0.0044103642607047355}, "ROCKET-vs-MultiROCKET": {"win": 39, "tie": 11, "loss": 78, "pvalue": 0.0001566818966830758, "is-significant": true, "mean": -0.012637608108229226}, "ROCKET-vs-ResNet": {"win": 86, "tie": 3, "loss": 39, "pvalue": 1.9253760083224807e-06, "is-significant": true, "mean": 0.041443753779067505}, "average-statistic": {"FCN": 0.7883, "InceptionTime": 0.8436, "MultiROCKET": 0.8606, "ResNet": 0.8066, "ROCKET": 0.848}, "ordered-stats": [0.8606, 0.848, 0.8436, 0.8066, 0.7883], "ordered-comparate-names": ["MultiROCKET", "ROCKET", "InceptionTime", "ResNet", "FCN"]}

==> codes-used/mcm/results.csv <==
dataset,FCN,InceptionTime,MultiROCKET,ResNet,ROCKET
ACSF1,0.896,0.92,0.92,0.916,0.886
Adiac,0.844501278772378,0.841432225063939,0.833759590792839,0.833248081841432,0.78337596
AllGestureWiimoteX,0.71,0.79,0.727142857142857,0.740571428571429,0.79
AllGestureWiimoteY,0.782,0.832857142857143,0.772857142857143,0.793714285714285,0.77271429
AllGestureWiimoteZ,0.687142857142857,0.811428571428571,0.752857142857143,0.725714285714286,0.76614286
ArrowHead,0.84,0.845714285714286,0.868571428571428,0.837714285714286,0.81428571
BME,0.844,0.993333333333333,1.0,0.998666666666666,1.0
Beef,0.66,0.7,0.766666666666667,0.753333333333333,0.83333333
BeetleFly,0.9,0.8,0.85,0.85,0.9
BirdChicken,0.93,0.95,0.9,0.88,0.9
CBF,0.993777777777778,0.998888888888889,0.996666666666667,0.995777777777778,1.0
Car,0.906666666666667,0.883333333333333,0.916666666666667,0.916666666666667,0.84666667
Chinatown,0.979591836734694,0.985422740524781,0.979591836734694,0.978425655976676,0.98250729
ChlorineConcentration,0.804010416666667,0.8765625,0.784114583333333,0.852760416666667,0.81453125
CinCECGTorso,0.822898550724637,0.853623188405797,0.951449275362319,0.837826086956521,0.83615942
Coffee,1.0,1.0,1.0,1.0,1.0
Computers,0.8176,0.796,0.784,0.8056,0.7612
CricketX,0.791794871794872,0.853846153846154,0.807692307692308,0.798974358974359,0.81948718
CricketY,0.782051282051282,0.851282051282051,0.843589743589744,0.810256410256411,0.85230769
CricketZ,0.80051282051282,0.861538461538462,0.835897435897436,0.808717948717949,0.85589744
Crop,0.739535714285714,0.772202380952381,0.774761904761905,0.742928571428571,0.75134524
DiatomSizeReduction,0.358823529411765,0.934640522875817,0.96078431372549,0.300653594771242,0.96993464
DistalPhalanxOutlineAgeGroup,0.712230215827338,0.733812949640288,0.76978417266187,0.717985611510791,0.75899281
DistalPhalanxOutlineCorrect,0.760144927536232,0.782608695652174,0.800724637681159,0.770289855072464,0.76956522
DistalPhalanxTW,0.693525179856115,0.683453237410072,0.690647482014388,0.663309352517985,0.71870504
DodgerLoopDay,0.3975,0.15,0.6,0.15,0.5725
DodgerLoopGame,0.765217391304348,0.855072463768116,0.833333333333333,0.710144927536232,0.87318841
DodgerLoopWeekend,0.911594202898551,0.971014492753623,0.978260869565217,0.952173913043478,0.97463768
ECG200,0.88,0.93,0.92,0.874,0.906
ECG5000,0.940533333333333,0.940888888888889,0.946444444444444,0.935066666666667,0.94715556
ECGFiveDays,0.98815331010453,1.0,1.0,0.966318234610917,1.0
EOGHorizontalSignal,0.573480662983425,0.593922651933702,0.657458563535912,0.599447513812154,0.63895028
EOGVerticalSignal,0.45414364640884,0.475138121546961,0.535911602209945,0.445303867403315,0.54143646
Earthquakes,0.717985611510791,0.741007194244604,0.748201438848921,0.712230215827338,0.74820144
ElectricDevices,0.707456879782129,0.723900920762547,0.735442873816626,0.727869277655298,0.72941253
EthanolLevel,0.6796,0.814,0.638,0.7584,0.5828
FaceAll,0.93810650887574,0.807100591715976,0.799408284023669,0.866745562130177,0.94650888
FaceFour,0.927272727272727,0.954545454545455,0.931818181818182,0.954545454545455,0.97727273
FacesUCR,0.944292682926829,0.971219512195122,0.961463414634146,0.954243902439024,0.96141463
FiftyWords,0.651428571428571,0.830769230769231,0.859340659340659,0.74021978021978,0.83032967
Fish,0.961142857142857,0.982857142857143,0.988571428571428,0.980571428571428,0.97942857
FordA,0.916515151515151,0.961363636363636,0.957575757575757,0.936969696969697,0.94439394
FordB,0.779506172839506,0.861728395061728,0.838271604938272,0.813086419753086,0.80506173
FreezerRegularTrain,0.996561403508772,0.996491228070175,0.999649122807018,0.998456140350877,0.99761404
FreezerSmallTrain,0.697263157894737,0.867368421052631,0.995438596491228,0.832210526315789,0.94957895
Fungi,0.0139784946236559,1.0,1.0,0.17741935483871,1.0
GestureMidAirD1,0.7,0.746153846153846,0.753846153846154,0.698461538461539,0.71692308
GestureMidAirD2,0.627692307692308,0.730769230769231,0.707692307692308,0.667692307692308,0.66076923
GestureMidAirD3,0.326153846153846,0.4,0.515384615384615,0.34,0.41461538
GesturePebbleZ1,0.87906976744186,0.924418604651163,0.918604651162791,0.901162790697674,0.90581395
GesturePebbleZ2,0.784810126582279,0.886075949367089,0.860759493670886,0.777215189873418,0.83037975
GunPoint,0.997333333333333,1.0,1.0,0.990666666666666,1.0
GunPointAgeSpan,0.991772151898734,0.987341772151899,1.0,0.996835443037975,0.99683544
GunPointMaleVersusFemale,0.99620253164557,0.993670886075949,1.0,0.992405063291139,0.99841772
GunPointOldVersusYoung,0.987936507936508,0.965079365079365,1.0,0.989206349206349,0.99111111
Ham,0.714285714285714,0.714285714285714,0.723809523809524,0.758095238095238,0.72571429
HandOutlines,0.811351351351351,0.954054054054054,0.951351351351351,0.913513513513513,0.94243243
Haptics,0.474025974025974,0.548701298701299,0.542207792207792,0.50974025974026,0.52402597
Herring,0.65,0.671875,0.6875,0.6,0.6921875
HouseTwenty,0.981512605042017,0.974789915966386,0.991596638655462,0.983193277310924,0.96386555
InlineSkate,0.323272727272727,0.490909090909091,0.470909090909091,0.377090909090909,0.45690909
InsectEPGRegularTrain,0.998393574297189,1.0,1.0,0.997590361445783,1.0
InsectEPGSmallTrain,0.29718875502008,0.943775100401606,1.0,0.371887550200803,0.97911647
InsectWingbeatSound,0.392525252525252,0.638888888888889,0.672727272727273,0.499292929292929,0.65681818
ItalyPowerDemand,0.96268221574344,0.965014577259475,0.967930029154519,0.961516034985423,0.96958212
LargeKitchenAppliances,0.899733333333333,0.904,0.882666666666667,0.901333333333333,0.90053333
Lightning2,0.734426229508197,0.770491803278688,0.672131147540984,0.780327868852459,0.75901639
Lightning7,0.827397260273973,0.835616438356164,0.849315068493151,0.827397260273973,0.82328767
Mallat,0.970319829424307,0.955223880597015,0.927078891257996,0.9736460554371,0.95594883
Meat,0.783333333333333,0.933333333333333,0.916666666666667,0.99,0.94833333
MedicalImages,0.782631578947368,0.794736842105263,0.807894736842105,0.769736842105263,0.79947368
MelbournePedestrian,0.914309143091431,0.91389913899139,0.962689626896269,0.909225092250923,0.90438704
MiddlePhalanxOutlineAgeGroup,0.535064935064935,0.551948051948052,0.636363636363636,0.545454545454545,0.59025974
MiddlePhalanxOutlineCorrect,0.791752577319588,0.81786941580756,0.859106529209622,0.826116838487973,0.83848797
MiddlePhalanxTW,0.5,0.512987012987013,0.538961038961039,0.494805194805195,0.56038961
MixedShapesRegularTrain,0.957938144329897,0.970309278350516,0.979381443298969,0.972865979381443,0.97105155
MixedShapesSmallTrain,0.894268041237113,0.914639175257732,0.961649484536082,0.916536082474227,0.9382268
MoteStrain,0.934345047923323,0.886581469648562,0.941693290734824,0.923961661341853,0.91461661
NonInvasiveFetalECGThorax1,0.953791348600509,0.960814249363868,0.958778625954198,0.941374045801527,0.9529771
NonInvasiveFetalECGThorax2,0.952773536895674,0.963867684478372,0.968447837150127,0.943613231552163,0.96905852
OSULeaf,0.967768595041322,0.942148760330578,0.954545454545455,0.980165289256198,0.94090909
OliveOil,0.506666666666667,0.833333333333333,0.966666666666667,0.846666666666667,0.91666667
PLAID,0.903538175046555,0.94413407821229,0.934823091247672,0.940409683426443,0.90260708
PhalangesOutlinesCorrect,0.821678321678322,0.84965034965035,0.834498834498834,0.845221445221445,0.83426573
Phoneme,0.32542194092827,0.341244725738397,0.347573839662447,0.333438818565401,0.27985232
PickupGestureWiimoteZ,0.744,0.76,0.84,0.704,0.83
PigAirwayPressure,0.192307692307692,0.543269230769231,0.596153846153846,0.405769230769231,0.09519231
PigArtPressure,0.9875,0.995192307692308,0.951923076923077,0.991346153846154,0.95384615
PigCVP,0.803846153846154,0.961538461538462,0.870192307692308,0.918269230769231,0.93413462
Plane,1.0,1.0,1.0,1.0,1.0
PowerCons,0.872222222222222,0.944444444444444,0.994444444444444,0.878888888888889,0.94
ProximalPhalanxOutlineAgeGroup,0.830243902439024,0.848780487804878,0.853658536585366,0.846829268292683,0.85560976
ProximalPhalanxOutlineCorrect,0.898969072164948,0.93127147766323,0.917525773195876,0.919587628865979,0.89896907
ProximalPhalanxTW,0.769756097560976,0.775609756097561,0.819512195121951,0.772682926829268,0.81658537
RefrigerationDevices,0.5104,0.517333333333333,0.528,0.530133333333333,0.53733333
Rock,0.632,0.8,0.86,0.552,0.9
ScreenType,0.620266666666667,0.589333333333333,0.56,0.615466666666667,0.48533333
SemgHandGenderCh2,0.831333333333333,0.816666666666667,0.951666666666667,0.823666666666667,0.92683333
SemgHandMovementCh2,0.478222222222222,0.482222222222222,0.768888888888889,0.439111111111111,0.64511111
SemgHandSubjectCh2,0.741777777777778,0.824444444444444,0.917777777777778,0.738666666666667,0.88111111
ShakeGestureWiimoteZ,0.884,0.9,0.94,0.88,0.898
ShapeletSim,0.747777777777778,0.955555555555556,1.0,0.782222222222222,1.0
ShapesAll,0.892333333333333,0.928333333333333,0.921666666666667,0.926333333333333,0.90683333
SmallKitchenAppliances,0.776,0.76,0.821333333333333,0.781333333333334,0.8184
SmoothSubspace,0.969333333333333,0.993333333333333,0.98,0.98,0.97866667
SonyAIBORobotSurface1,0.965058236272879,0.868552412645591,0.886855241264559,0.960732113144759,0.92246256
SonyAIBORobotSurface2,0.977334732423924,0.946484784889821,0.940188877229801,0.975445960125918,0.91259182
StarLightCurves,0.966270033997086,0.979358912093249,0.981665857212239,0.972292374939291,0.98096163
Strawberry,0.96972972972973,0.983783783783784,0.981081081081081,0.98,0.98135135
SwedishLeaf,0.96704,0.9744,0.9792,0.96256,0.964
Symbols,0.964422110552764,0.980904522613065,0.982914572864322,0.893065326633166,0.97427136
SyntheticControl,0.987333333333333,0.996666666666667,0.993333333333333,0.996666666666667,0.99966667
ToeSegmentation1,0.959649122807018,0.964912280701754,0.956140350877193,0.957017543859649,0.96842105
ToeSegmentation2,0.887692307692308,0.938461538461538,0.907692307692308,0.893846153846154,0.92384615
Trace,1.0,1.0,1.0,1.0,1.0
TwoLeadECG,0.99964881474978,0.995610184372256,0.998244073748903,1.0,0.99912204
TwoPatterns,0.86945,1.0,1.0,0.99995,1.0
UMD,0.986111111111111,0.986111111111111,0.993055555555556,0.990277777777778,0.99236111
UWaveGestureLibraryAll,0.814461194863205,0.951982132886656,0.979899497487437,0.860804020100503,0.97537688
UWaveGestureLibraryX,0.750753768844221,0.824958123953099,0.869625907314349,0.781239530988275,0.85474595
UWaveGestureLibraryY,0.643439419318816,0.767169179229481,0.797319932998325,0.665829145728643,0.77398102
UWaveGestureLibraryZ,0.726465661641541,0.764098269123395,0.815466219988833,0.748632049134562,0.79190396
Wafer,0.997242050616483,0.998539909149902,0.999513303049968,0.99805321219987,0.99823167
Wine,0.625925925925926,0.611111111111111,0.888888888888889,0.722222222222222,0.81296296
WordSynonyms,0.564263322884013,0.733542319749216,0.775862068965517,0.616614420062696,0.75344828
Worms,0.776623376623377,0.779220779220779,0.753246753246753,0.761038961038961,0.74025974
WormsTwoClass,0.732467532467533,0.792207792207792,0.792207792207792,0.748051948051948,0.7974026
Yoga,0.8424,0.901666666666667,0.919,0.866733333333333,0.91036667


==> codes-used/pretext/results_ucr.csv <==
dataset,ResNet,MultiROCKET,H-InceptionTime (baseline),PHIT
ACSF1,0.916,0.92,0.91,0.9
Adiac,0.833248081841432,0.833759590792839,0.846547314578005,0.856777493606138
ArrowHead,0.837714285714286,0.868571428571428,0.857142857142857,0.828571428571429
BME,0.998666666666666,1.0,0.993333333333333,0.993333333333333
Beef,0.753333333333333,0.766666666666667,0.7,0.666666666666667
BeetleFly,0.85,0.85,0.75,0.85
BirdChicken,0.88,0.9,0.95,0.9
CBF,0.995777777777778,0.996666666666667,0.998888888888889,0.995555555555555
Car,0.916666666666667,0.916666666666667,0.866666666666667,0.9
Chinatown,0.978425655976676,0.979591836734694,0.979591836734694,0.915451895043732
ChlorineConcentration,0.852760416666667,0.784114583333333,0.8828125,0.851302083333333
CinCECGTorso,0.837826086956521,0.951449275362319,0.844927536231884,0.839855072463768
Coffee,1.0,1.0,1.0,1.0
Computers,0.8056,0.784,0.812,0.8
CricketX,0.798974358974359,0.807692307692308,0.841025641025641,0.871794871794872
CricketY,0.810256410256411,0.843589743589744,0.861538461538462,0.866666666666667
CricketZ,0.808717948717949,0.835897435897436,0.848717948717949,0.915384615384615
Crop,0.742928571428571,0.774761904761905,0.772321428571429,0.773333333333333
DiatomSizeReduction,0.300653594771242,0.96078431372549,0.950980392156863,0.950980392156863
DistalPhalanxTW,0.663309352517985,0.690647482014388,0.654676258992806,0.661870503597122
ECG200,0.874,0.92,0.9,0.91
ECG5000,0.935066666666667,0.946444444444444,0.939111111111111,0.937777777777778
ECGFiveDays,0.966318234610917,1.0,1.0,1.0
Earthquakes,0.712230215827338,0.748201438848921,0.748201438848921,0.741007194244604
ElectricDevices,0.727869277655298,0.735442873816626,0.716638568279082,0.717805732071067
EthanolLevel,0.7584,0.638,0.786,0.782
FaceFour,0.954545454545455,0.931818181818182,0.954545454545455,0.931818181818182
FacesUCR,0.954243902439024,0.961463414634146,0.973170731707317,0.953658536585366
Fish,0.980571428571428,0.988571428571428,0.971428571428571,0.988571428571428
FordA,0.936969696969697,0.957575757575757,0.963636363636364,0.962121212121212
FordB,0.813086419753086,0.838271604938272,0.854320987654321,0.845679012345679
FreezerSmallTrain,0.832210526315789,0.995438596491228,0.813684210526316,0.834385964912281
GunPointAgeSpan,0.996835443037975,1.0,0.990506329113924,0.993670886075949
Ham,0.758095238095238,0.723809523809524,0.695238095238095,0.752380952380952
HandOutlines,0.913513513513513,0.951351351351351,0.954054054054054,0.959459459459459
Haptics,0.50974025974026,0.542207792207792,0.574675324675325,0.613636363636364
Herring,0.6,0.6875,0.71875,0.765625
HouseTwenty,0.983193277310924,0.991596638655462,0.974789915966386,0.983193277310924
InlineSkate,0.377090909090909,0.470909090909091,0.516363636363636,0.532727272727273
InsectWingbeatSound,0.499292929292929,0.672727272727273,0.641414141414141,0.651010101010101
ItalyPowerDemand,0.961516034985423,0.967930029154519,0.966958211856171,0.968901846452867
LargeKitchenAppliances,0.901333333333333,0.882666666666667,0.901333333333333,0.896
Lightning2,0.780327868852459,0.672131147540984,0.786885245901639,0.754098360655738
Lightning7,0.827397260273973,0.849315068493151,0.876712328767123,0.876712328767123
Mallat,0.9736460554371,0.927078891257996,0.960341151385927,0.957782515991471
Meat,0.99,0.916666666666667,0.95,0.933333333333333
MedicalImages,0.769736842105263,0.807894736842105,0.802631578947369,0.788157894736842
MelbournePedestrian,0.909225092250923,0.962689626896269,0.911849118491185,0.909389093890939
MiddlePhalanxTW,0.494805194805195,0.538961038961039,0.5,0.519480519480519
MixedShapesSmallTrain,0.916536082474227,0.961649484536082,0.921237113402062,0.948041237113402
MoteStrain,0.923961661341853,0.941693290734824,0.881789137380192,0.881789137380192
NonInvasiveFetalECGThorax1,0.941374045801527,0.958778625954198,0.961832061068702,0.963867684478372
NonInvasiveFetalECGThorax2,0.943613231552163,0.968447837150127,0.966412213740458,0.969465648854962
OSULeaf,0.980165289256198,0.954545454545455,0.93801652892562,0.987603305785124
OliveOil,0.846666666666667,0.966666666666667,0.8,0.833333333333333
PLAID,0.940409683426443,0.934823091247672,0.947858472998138,0.934823091247672
PhalangesOutlinesCorrect,0.845221445221445,0.834498834498834,0.848484848484848,0.858974358974359
Phoneme,0.333438818565401,0.347573839662447,0.340717299578059,0.345464135021097
Plane,1.0,1.0,1.0,1.0
ProximalPhalanxTW,0.772682926829268,0.819512195121951,0.790243902439024,0.790243902439024
RefrigerationDevices,0.530133333333333,0.528,0.52,0.570666666666667
ScreenType,0.615466666666667,0.56,0.586666666666667,0.610666666666667
ShapeletSim,0.782222222222222,1.0,0.961111111111111,0.994444444444444
ShapesAll,0.926333333333333,0.921666666666667,0.926666666666666,0.92
SmallKitchenAppliances,0.781333333333334,0.821333333333333,0.781333333333333,0.778666666666667
SmoothSubspace,0.98,0.98,0.966666666666667,0.973333333333333
SonyAIBORobotSurface1,0.960732113144759,0.886855241264559,0.816971713810316,0.86522462562396
SonyAIBORobotSurface2,0.975445960125918,0.940188877229801,0.944386149003148,0.908709338929696
StarLightCurves,0.972292374939291,0.981665857212239,0.976809130645945,0.979237493929092
Strawberry,0.98,0.981081081081081,0.983783783783784,0.983783783783784
SwedishLeaf,0.96256,0.9792,0.9632,0.9824
Symbols,0.893065326633166,0.982914572864322,0.975879396984925,0.981909547738693
SyntheticControl,0.996666666666667,0.993333333333333,0.996666666666667,0.996666666666667
ToeSegmentation1,0.957017543859649,0.956140350877193,0.956140350877193,0.956140350877193
ToeSegmentation2,0.893846153846154,0.907692307692308,0.930769230769231,0.946153846153846
Trace,1.0,1.0,1.0,1.0
TwoLeadECG,1.0,0.998244073748903,0.997366110623354,0.997366110623354
TwoPatterns,0.99995,1.0,1.0,1.0
UMD,0.990277777777778,0.993055555555556,0.986111111111111,0.993055555555556
UWaveGestureLibraryAll,0.860804020100503,0.979899497487437,0.947236180904523,0.940256839754327
UWaveGestureLibraryX,0.781239530988275,0.869625907314349,0.833612506979341,0.845616973757677
UWaveGestureLibraryY,0.665829145728643,0.797319932998325,0.785315466219989,0.798715801228364
UWaveGestureLibraryZ,0.748632049134562,0.815466219988833,0.783640424343942,0.808486878838638
Wafer,0.99805321219987,0.999513303049968,0.999026606099935,0.999026606099935
Wine,0.722222222222222,0.888888888888889,0.611111111111111,0.666666666666667
WordSynonyms,0.616614420062696,0.775862068965517,0.750783699059561,0.746081504702194
Worms,0.761038961038961,0.753246753246753,0.792207792207792,0.805194805194805
Yoga,0.866733333333333,0.919,0.928333333333333,0.956333333333333


==> codes-used/trilite/results/analysis.json <==
{"dataset-column": "dataset", "use-mean": "mean-difference", "order-stats": "average-statistic", "order-better": "decreasing", "used-statistics": "Accuracy", "order-WinTieLoss": "higher", "include-pvalue": true, "pvalue-test": "wilcoxon", "pvalue-threshold": 0.05, "pvalue-correction": null, "n-datasets": 85, "dataset-names": ["Adiac", "ArrowHead", "Beef", "BeetleFly", "BirdChicken", "Car", "CBF", "ChlorineConcentration", "CinCECGTorso", "Coffee", "Computers", "CricketX", "CricketY", "CricketZ", "DiatomSizeReduction", "DistalPhalanxOutlineAgeGroup", "DistalPhalanxOutlineCorrect", "DistalPhalanxTW", "Earthquakes", "ECG200", "ECG5000", "ECGFiveDays", "ElectricDevices", "FaceAll", "FaceFour", "FacesUCR", "FiftyWords", "Fish", "FordA", "FordB", "GunPoint", "Ham", "HandOutlines", "Haptics", "Herring", "InlineSkate", "InsectWingbeatSound", "ItalyPowerDemand", "LargeKitchenAppliances", "Lightning2", "Lightning7", "Mallat", "Meat", "MedicalImages", "MiddlePhalanxOutlineAgeGroup", "MiddlePhalanxOutlineCorrect", "MiddlePhalanxTW", "MoteStrain", "NonInvasiveFetalECGThorax1", "NonInvasiveFetalECGThorax2", "OliveOil", "OSULeaf", "PhalangesOutlinesCorrect", "Phoneme", "Plane", "ProximalPhalanxOutlineAgeGroup", "ProximalPhalanxOutlineCorrect", "ProximalPhalanxTW", "RefrigerationDevices", "ScreenType", "ShapeletSim", "ShapesAll", "SmallKitchenAppliances", "SonyAIBORobotSurface1", "SonyAIBORobotSurface2", "StarLightCurves", "Strawberry", "SwedishLeaf", "Symbols", "SyntheticControl", "ToeSegmentation1", "ToeSegmentation2", "Trace", "TwoLeadECG", "TwoPatterns", "UWaveGestureLibraryAll", "UWaveGestureLibraryX", "UWaveGestureLibraryY", "UWaveGestureLibraryZ", "Wafer", "Wine", "WordSynonyms", "Worms", "WormsTwoClass", "Yoga"], "comparate-names": ["TRILITE-1LP", "FCN", "TRILITE+FCN-1LP"], "n-comparates": 3, "TRILITE-1LP-vs-FCN": {"win": 12, "tie": 0, "loss": 73, "pvalue": 1.2321035815434293e-11, "is-significant": true, "mean": -0.11492823529411755}, "TRILITE-1LP-vs-TRILITE+FCN-1LP": {"win": 8, "tie": 0, "loss": 77, "pvalue": 3.021097962748751e-13, "is-significant": true, "mean": -0.12913411764705873}, "FCN-vs-TRILITE-1LP": {"win": 73, "tie": 0, "loss": 12, "pvalue": 1.2321035815434293e-11, "is-significant": true, "mean": 0.11492823529411755}, "FCN-vs-TRILITE+FCN-1LP": {"win": 38, "tie": 8, "loss": 39, "pvalue": 0.4186093612865893, "is-significant": false, "mean": -0.01420588235294118}, "TRILITE+FCN-1LP-vs-TRILITE-1LP": {"win": 77, "tie": 0, "loss": 8, "pvalue": 3.021097962748751e-13, "is-significant": true, "mean": 0.12913411764705873}, "TRILITE+FCN-1LP-vs-FCN": {"win": 39, "tie": 8, "loss": 38, "pvalue": 0.4186093612865893, "is-significant": false, "mean": 0.01420588235294118}, "average-statistic": {"TRILITE-1LP": 0.6931, "FCN": 0.808, "TRILITE+FCN-1LP": 0.8222}, "ordered-stats": [0.8222, 0.808, 0.6931], "ordered-comparate-names": ["TRILITE+FCN-1LP", "FCN", "TRILITE-1LP"]}

==> codes-used/trilite/results/results_concat.csv <==
dataset,TRILITE-1LP,FCN,TRILITE+FCN-1LP
Adiac,21.23,84.14,84.35
ArrowHead,46.4,84.34,83.31
Beef,49.33,68,68
BeetleFly,68,91,88
BirdChicken,66,94,97
Car,38.67,91.33,90.67
CBF,98.78,99.38,99.4
ChlorineConcentration,56.94,81.65,82.35
CinCECGTorso,40.2,82.88,82.74
Coffee,64.29,100,100
Computers,76.96,81.92,80.88
CricketX,70,79.44,78.21
CricketY,64.1,79.28,78
CricketZ,72.82,80.97,80.56
DiatomSizeReduction,39.02,34.64,95.1
DistalPhalanxOutlineAgeGroup,77.12,71.8,70.22
DistalPhalanxOutlineCorrect,75,76.01,76.23
DistalPhalanxTW,67.91,69.5,69.21
Earthquakes,74.82,72.52,72.52
ECG200,82.2,88.8,89
ECG5000,93.58,94,94.02
ECGFiveDays,82.9,98.54,98.75
ElectricDevices,67.68,70.65,68.62
FaceAll,84.53,93.75,92.64
FaceFour,72.05,92.95,92.73
FacesUCR,79.43,94.34,94.04
FiftyWords,45.1,64.57,66.2
Fish,33.6,96.11,95.77
FordA,91.67,91.41,94.71
FordB,78.81,77.23,85.31
GunPoint,69.07,100,100
Ham,66.29,70.67,70.48
HandOutlines,63.89,79.89,91.41
Haptics,29.94,48.96,49.61
Herring,55.62,64.38,65
InlineSkate,20.15,33.16,33.45
InsectWingbeatSound,36.49,39.19,39
ItalyPowerDemand,95.16,96.29,96.29
LargeKitchenAppliances,80.59,90.29,90.24
Lightning2,66.23,73.44,73.44
Lightning7,61.92,82.47,81.37
Mallat,59.51,96.71,96.59
Meat,65,80.33,92
MedicalImages,69.89,77.84,77.66
MiddlePhalanxOutlineAgeGroup,60.91,53.51,54.68
MiddlePhalanxOutlineCorrect,76.29,79.45,79.66
MiddlePhalanxTW,56.75,50.13,50.26
MoteStrain,87.28,93.58,94.09
NonInvasiveFetalECGThorax1,78.33,95.83,95.51
NonInvasiveFetalECGThorax2,73.96,95.31,95.02
OliveOil,40,72,76.67
OSULeaf,77.52,97.85,97.69
PhalangesOutlinesCorrect,74.29,81.77,82.26
Phoneme,29.84,32.8,32.99
Plane,98.86,100,100
ProximalPhalanxOutlineAgeGroup,84.59,82.54,83.8
ProximalPhalanxOutlineCorrect,78.97,90.65,90.24
ProximalPhalanxTW,81.46,76.1,77.56
RefrigerationDevices,50.03,49.65,50.61
ScreenType,53.81,62.19,63.89
ShapeletSim,88.44,70.56,87.22
ShapesAll,78.83,89.4,89.23
SmallKitchenAppliances,75.73,77.71,78.88
SonyAIBORobotSurface1,83.29,95.84,93.14
SonyAIBORobotSurface2,95.93,98.03,97.86
StarLightCurves,95.78,96.5,96.22
Strawberry,87.57,97.51,97.57
SwedishLeaf,91.81,96.74,96.86
Symbols,91.2,95.54,96.52
SyntheticControl,98.67,98.87,98.73
ToeSegmentation1,91.4,96.14,95.7
ToeSegmentation2,82.92,88.92,90
Trace,72.4,100,100
TwoLeadECG,95.42,99.95,100
TwoPatterns,87.56,87.04,87.32
UWaveGestureLibraryAll,73.44,81.79,81.44
UWaveGestureLibraryX,70.53,75.38,75.06
UWaveGestureLibraryY,61.37,64.25,64.45
UWaveGestureLibraryZ,67.09,72.67,72.59
Wafer,97.16,99.72,99.7
Wine,50,61.11,69.63
WordSynonyms,38.59,56.11,55.17
Worms,66.75,78.18,77.4
WormsTwoClass,67.79,74.29,73.51
Yoga,59.76,83.72,84.64


==> codes-used/trilite/results/results_franc.csv <==
dataset,Z-Normalized,Ours (1),Ours (2),Ours (5),Ours(10),Ours (combined),"Ours (combined, 1NN)","Ours (FordA, 5)",HIVE-COTE,ST,BOSS,EE,DTW,ResNet,TimeNet,RWS
Adiac,Y,0.734,0.711,0.703,0.675,0.716,0.645,0.76,0.811,0.783,0.765,0.665,0.604,0.831,0.565,
ArrowHead,Y,0.869,0.829,0.754,0.766,0.829,0.817,0.817,0.863,0.737,0.834,0.811,0.703,0.84,,
Beef,Y,0.733,0.567,0.7,0.667,0.7,0.6,0.667,0.933,0.9,0.8,0.633,0.633,0.767,,0.733
BeetleFly,Y,0.9,0.8,0.9,0.8,0.9,0.8,0.8,0.95,0.9,0.9,0.75,0.7,0.85,,
BirdChicken,Y,0.7,0.8,0.9,0.85,0.8,0.75,0.9,0.85,0.8,0.95,0.8,0.75,0.95,,
Car,Y,0.75,0.767,0.633,0.833,0.817,0.8,0.85,0.867,0.917,0.833,0.833,0.733,0.917,,
CBF,Y,0.982,0.991,0.99,0.983,0.994,0.978,0.988,0.999,0.974,0.998,0.998,0.997,0.989,,
ChlorineConcentration,Y,0.719,0.747,0.739,0.749,0.782,0.588,0.688,0.712,0.7,0.661,0.656,0.648,0.835,0.723,0.572
CinCECGTorso,Y,0.702,0.747,0.682,0.713,0.74,0.693,0.638,0.996,0.954,0.887,0.942,0.651,0.838,,
Coffee,Y,0.964,1,1,1,1,1,1,1,0.964,1,1,1,1,,
Computers,Y,0.688,0.644,0.676,0.664,0.628,0.604,0.648,0.76,0.736,0.756,0.708,0.7,0.816,,
CricketX,Y,0.736,0.71,0.7,0.713,0.777,0.741,0.682,0.823,0.772,0.736,0.813,0.754,0.79,0.659,
CricketY,Y,0.682,0.664,0.695,0.728,0.767,0.664,0.667,0.849,0.779,0.754,0.805,0.744,0.805,X,
CricketZ,Y,0.721,0.71,0.726,0.708,0.764,0.723,0.656,0.831,0.787,0.746,0.782,0.754,0.831,X,
DiatomSizeReduction,Y,0.99,0.987,0.993,0.984,0.993,0.967,0.974,0.941,0.925,0.931,0.944,0.967,0.301,,
DistalPhalanxOutlineCorrect,Y,0.761,0.746,0.775,0.775,0.768,0.757,0.764,0.772,0.775,0.728,0.728,0.717,X,X,
DistalPhalanxOutlineAgeGroup,Y,0.719,0.748,0.719,0.727,0.734,0.683,0.727,0.763,0.77,0.748,0.691,0.77,X,X,
DistalPhalanxTW,Y,0.698,0.676,0.662,0.676,0.676,0.669,0.669,0.683,0.662,0.676,0.647,0.59,X,X,X
Earthquakes,Y,0.748,0.748,0.748,0.748,0.748,0.64,0.748,0.748,0.741,0.748,0.741,0.719,X,,
ECG200,Y,0.87,0.9,0.86,0.94,0.9,0.85,0.83,0.85,0.83,0.87,0.88,0.77,0.87,,
ECG5000,Y,0.939,0.939,0.937,0.933,0.936,0.925,0.94,0.946,0.944,0.941,0.939,0.924,0.935,0.934,0.933
ECGFiveDays,Y,1,1,1,1,1,0.999,1,1,0.984,1,0.82,0.768,0.99,X,
ElectricDevices,Y,0.709,0.7,0.712,0.707,0.732,0.646,0.676,0.77,0.747,0.799,0.663,0.602,0.735,0.665,
FaceAll,Y,0.764,0.81,0.733,0.786,0.802,0.75,0.734,0.803,0.779,0.782,0.849,0.808,0.855,,
FaceFour,Y,0.807,0.864,0.795,0.92,0.875,0.864,0.83,0.955,0.852,1,0.909,0.83,0.955,,
FacesUCR,Y,0.885,0.871,0.886,0.884,0.918,0.86,0.835,0.963,0.906,0.957,0.945,0.905,0.955,,
FiftyWords,Y,0.763,0.734,0.727,0.732,0.78,0.716,0.745,0.809,0.705,0.705,0.82,0.69,0.732,,
Fish,Y,0.903,0.909,0.891,0.891,0.88,0.823,0.96,0.989,0.989,0.989,0.966,0.823,0.977,,
FordA,Y,0.923,0.922,0.927,0.928,0.935,0.863,0.927,0.964,0.971,0.93,0.738,0.555,X,X,
FordB,Y,0.786,0.788,0.781,0.793,0.81,0.748,0.798,0.823,0.807,0.711,0.662,0.62,X,X,X
GunPoint,Y,0.953,0.987,0.987,0.98,0.993,0.833,0.987,1,1,1,0.993,0.907,0.993,,
Ham,Y,0.648,0.686,0.657,0.724,0.695,0.533,0.533,0.667,0.686,0.667,0.571,0.467,0.8,,
HandOutlines,Y,0.922,0.919,0.908,0.922,0.922,0.832,0.919,0.932,0.932,0.903,0.889,0.881,X,,X
Haptics,Y,0.445,0.435,0.432,0.49,0.455,0.354,0.474,0.519,0.523,0.461,0.393,0.377,0.516,,
Herring,Y,0.609,0.594,0.578,0.594,0.578,0.563,0.578,0.688,0.672,0.547,0.578,0.531,0.641,,
InlineSkate,Y,0.425,0.429,0.427,0.371,0.447,0.4,0.444,0.5,0.373,0.516,0.46,0.384,0.378,,
InsectWingbeatSound,Y,0.61,0.592,0.617,0.597,0.623,0.506,0.599,0.655,0.627,0.523,0.595,0.355,0.506,,0.619
ItalyPowerDemand,Y,0.94,0.927,0.928,0.954,0.925,0.942,0.929,0.963,0.948,0.909,0.962,0.95,0.959,,0.969
LargeKitchenAppliances,Y,0.797,0.827,0.843,0.789,0.848,0.757,0.765,0.864,0.859,0.765,0.811,0.795,0.904,,0.792
Lightning2,Y,0.869,0.836,0.852,0.869,0.918,0.885,0.787,0.82,0.738,0.836,0.885,0.869,0.77,,
Lightning7,Y,0.795,0.822,0.822,0.795,0.795,0.795,0.74,0.74,0.726,0.685,0.767,0.726,0.863,,
Mallat,Y,0.962,0.931,0.947,0.951,0.964,0.944,0.916,0.962,0.964,0.938,0.94,0.934,0.966,,0.937
Meat,Y,0.917,0.867,0.867,0.95,0.95,0.9,0.867,0.933,0.85,0.9,0.933,0.933,0.983,,
MedicalImages,Y,0.738,0.768,0.77,0.75,0.784,0.693,0.725,0.778,0.67,0.718,0.742,0.737,0.762,0.753,
MiddlePhalanxOutlineCorrect,Y,0.749,0.818,0.777,0.825,0.814,0.722,0.787,0.832,0.794,0.78,0.784,0.698,X,X,X
MiddlePhalanxOutlineAgeGroup,Y,0.617,0.662,0.656,0.656,0.656,0.506,0.623,0.597,0.643,0.545,0.558,0.5,X,X,
MiddlePhalanxTW,Y,0.604,0.61,0.61,0.591,0.61,0.513,0.584,0.571,0.519,0.545,0.513,0.506,X,X,
MoteStrain,Y,0.875,0.854,0.867,0.851,0.871,0.853,0.823,0.933,0.897,0.879,0.883,0.835,0.924,,
NonInvasiveFetalECGThorax1,Y,0.912,0.911,0.904,0.878,0.91,0.798,0.925,0.93,0.95,0.838,0.846,0.79,0.946,,0.907
NonInvasiveFetalECGThorax2,Y,0.925,0.925,0.918,0.919,0.927,0.82,0.93,0.945,0.951,0.901,0.913,0.865,0.944,,
OliveOil,Y,0.867,0.833,0.867,0.867,0.9,0.833,0.9,0.9,0.9,0.867,0.867,0.833,0.867,,
OSULeaf,Y,0.719,0.694,0.793,0.76,0.831,0.636,0.736,0.979,0.967,0.955,0.806,0.591,0.979,,
PhalangesOutlinesCorrect,Y,0.807,0.796,0.795,0.784,0.801,0.752,0.784,0.807,0.763,0.772,0.773,0.728,0.857,0.772,
Phoneme,Y,0.264,0.265,0.249,0.276,0.289,0.197,0.196,0.382,0.321,0.265,0.305,0.228,0.333,,
Plane,Y,0.99,1,0.99,0.99,0.99,1,0.981,1,1,1,1,1,1,,
ProximalPhalanxOutlineCorrect,Y,0.869,0.863,0.856,0.859,0.859,0.801,0.869,0.88,0.883,0.849,0.808,0.784,0.914,X,0.711
ProximalPhalanxOutlineAgeGroup,Y,0.849,0.859,0.844,0.844,0.854,0.805,0.839,0.859,0.844,0.834,0.805,0.805,0.839,X,X
ProximalPhalanxTW,Y,0.824,0.815,0.761,0.771,0.824,0.717,0.785,0.815,0.805,0.8,0.766,0.761,X,X,
RefrigerationDevices,Y,0.531,0.507,0.547,0.515,0.517,0.475,0.555,0.557,0.581,0.499,0.437,0.464,0.517,,
ScreenType,Y,0.408,0.411,0.427,0.416,0.413,0.389,0.384,0.589,0.52,0.464,0.445,0.397,0.632,,
ShapeletSim,Y,0.894,0.5,0.628,0.672,0.817,0.772,0.517,1,0.956,1,0.817,0.65,1,,
ShapesAll,Y,0.847,0.84,0.857,0.848,0.875,0.823,0.837,0.905,0.842,0.908,0.867,0.768,0.917,,
SmallKitchenAppliances,Y,0.68,0.667,0.715,0.677,0.715,0.619,0.731,0.853,0.792,0.725,0.696,0.643,0.789,,
SonyAIBORobotSurface1,Y,0.93,0.89,0.85,0.902,0.897,0.825,0.84,0.765,0.844,0.632,0.704,0.725,0.968,,
SonyAIBORobotSurface2,Y,0.885,0.933,0.928,0.889,0.934,0.885,0.832,0.928,0.934,0.859,0.878,0.831,0.986,,
StarLightCurves,Y,0.96,0.966,0.958,0.964,0.965,0.893,0.968,0.982,0.979,0.978,0.926,0.907,0.972,,
Strawberry,Y,0.951,0.946,0.954,0.954,0.946,0.903,0.946,0.97,0.962,0.976,0.946,0.941,X,X,
SwedishLeaf,Y,0.907,0.925,0.925,0.914,0.931,0.891,0.925,0.954,0.928,0.922,0.915,0.792,0.955,0.901,
Symbols,Y,0.937,0.931,0.965,0.963,0.965,0.933,0.945,0.974,0.882,0.967,0.96,0.95,0.927,,
SyntheticControl,Y,0.98,0.983,0.987,0.987,0.983,0.977,0.977,0.997,0.983,0.967,0.99,0.993,1,0.983,
ToeSegmentation1,Y,0.868,0.961,0.93,0.939,0.952,0.851,0.899,0.982,0.965,0.939,0.829,0.772,0.969,,
ToeSegmentation2,Y,0.869,0.892,0.838,0.9,0.885,0.9,0.9,0.954,0.908,0.962,0.892,0.838,0.915,,
Trace,Y,1,1,1,0.99,1,1,1,1,1,1,0.99,1,1,,
TwoLeadECG,Y,0.996,0.991,0.996,0.999,0.997,0.988,0.993,0.996,0.997,0.981,0.971,0.905,1,,
TwoPatterns,Y,0.998,1,1,0.999,1,0.998,0.992,1,0.955,0.993,1,1,1,0.999,0.999
UWaveGestureLibraryX,Y,0.795,0.791,0.806,0.785,0.811,0.762,0.784,0.84,0.803,0.762,0.805,0.728,0.78,,
UWaveGestureLibraryY,Y,0.716,0.717,0.702,0.71,0.735,0.666,0.697,0.765,0.73,0.685,0.726,0.634,0.675,,
UWaveGestureLibraryZ,Y,0.738,0.735,0.741,0.757,0.759,0.679,0.729,0.783,0.748,0.695,0.724,0.658,0.75,,
UWaveGestureLibraryAll,Y,0.893,0.887,0.903,0.896,0.941,0.838,0.865,0.968,0.942,0.939,0.968,0.892,0.862,,
Wafer,Y,0.991,0.995,0.993,0.992,0.993,0.987,0.995,0.999,1,0.995,0.997,0.98,0.998,0.994,0.993
Wine,Y,0.704,0.815,0.852,0.815,0.87,0.5,0.685,0.778,0.796,0.741,0.574,0.574,0.611,,
WordSynonyms,Y,0.63,0.646,0.676,0.691,0.704,0.633,0.641,0.738,0.571,0.638,0.779,0.649,0.625,,
Worms,Y,0.662,0.74,0.688,0.727,0.714,0.597,0.688,0.558,0.74,0.558,0.662,0.584,X,,
WormsTwoClass,Y,0.753,0.766,0.74,0.792,0.818,0.805,0.753,0.779,0.831,0.831,0.688,0.623,X,,
Yoga,Y,0.824,0.854,0.831,0.837,0.878,0.837,0.828,0.918,0.818,0.918,0.879,0.837,0.857,0.866,
ACSF1,Y,0.91,0.87,0.86,0.9,0.81,0.85,0.73,,,,,0.64,,,
AllGestureWiimoteX,N,0.721,0.746,0.747,0.763,0.779,0.736,0.693,,,,,0.716,,,
AllGestureWiimoteY,N,0.741,0.744,0.759,0.726,0.793,0.756,0.713,,,,,0.729,,,
AllGestureWiimoteZ,N,0.687,0.697,0.691,0.723,0.763,0.716,0.71,,,,,0.643,,,
BME,N,0.993,0.993,0.987,0.993,0.993,0.947,0.96,,,,,0.9,,,
Chinatown,N,0.951,0.951,0.942,0.951,0.962,0.936,0.962,,,,,0.957,,,
Crop,N,0.728,0.726,0.728,0.722,0.746,0.695,0.727,,,,,0.665,,,
DodgerLoopDay,,,,,,,,,,,,,0.5,,,
DodgerLoopGame,,,,,,,,,,,,,0.877,,,
DodgerLoopWeekend,,,,,,,,,,,,,0.949,,,
EOGHorizontalSignal,N,0.552,0.566,0.536,0.605,0.588,0.522,0.47,,,,,0.503,,,
EOGVerticalSignal,N,0.398,0.414,0.431,0.434,0.489,0.431,0.439,,,,,0.448,,,
EthanolLevel,Y,0.418,0.34,0.316,0.382,0.392,0.274,0.558,,,,,0.276,,,
FreezerRegularTrain,Y,0.986,0.988,0.979,0.956,0.955,0.963,0.992,,,,,0.899,,,
FreezerSmallTrain,Y,0.967,0.956,0.906,0.933,0.928,0.872,0.862,,,,,0.753,,,
Fungi,N,1,1,1,1,1,1,0.925,,,,,0.839,,,
GestureMidAirD1,N,0.638,0.577,0.592,0.608,0.615,0.546,0.608,,,,,0.569,,,
GestureMidAirD2,N,0.508,0.515,0.523,0.546,0.508,0.415,0.538,,,,,0.608,,,
GestureMidAirD3,N,0.269,0.331,0.308,0.285,0.331,0.246,0.292,,,,,0.323,,,
GesturePebbleZ1,N,0.826,0.843,0.913,0.919,0.936,0.814,0.547,,,,,0.791,,,
GesturePebbleZ2,N,0.861,0.873,0.88,0.899,0.88,0.791,0.538,,,,,0.671,,,
GunPointAgeSpan,N,0.984,0.984,0.994,0.994,0.987,0.991,0.987,,,,,0.918,,,
GunPointMaleVersusFemale,N,1,1,1,0.997,1,0.994,1,,,,,0.997,,,
GunPointOldVersusYoung,N,1,1,1,1,1,1,1,,,,,0.838,,,
HouseTwenty,N,0.95,0.933,0.916,0.933,0.95,0.924,0.882,,,,,0.924,,,
InsectEPGRegularTrain,N,1,1,1,1,1,1,1,,,,,0.872,,,
InsectEPGSmallTrain,N,1,1,1,1,1,1,1,,,,,0.735,,,
MelbournePedestrian,N,0.949,0.946,0.943,0.944,0.951,0.914,0.947,,,,,0.791,,,
MixedShapesRegularTrain,Y,0.916,0.906,0.904,0.905,0.927,0.898,0.898,,,,,0.842,,,
MixedShapesSmallTrain,Y,0.864,0.857,0.871,0.86,0.877,0.829,0.861,,,,,0.78,,,
PickupGestureWiimoteZ,N,0.72,0.8,0.78,0.74,0.78,0.72,0.74,,,,,0.66,,,
PigAirwayPressure,N,0.385,0.452,0.51,0.51,0.486,0.332,0.317,,,,,0.106,,,
PigArtPressure,N,0.88,0.933,0.942,0.928,0.933,0.861,0.591,,,,,0.245,,,
PigCVP,N,0.404,0.548,0.62,0.788,0.712,0.385,0.534,,,,,0.154,,,
PLAID,N,0.533,0.549,0.574,0.555,0.559,0.696,0.493,,,,,0.84,,,
PowerCons,N,0.961,0.939,0.9,0.9,0.928,0.894,0.933,,,,,0.878,,,
Rock,N,0.62,0.62,0.58,0.58,0.68,0.5,0.54,,,,,0.6,,,
SemgHandGenderCh2,N,0.845,0.852,0.873,0.89,0.902,0.863,0.84,,,,,0.802,,,
SemgHandMovementCh2,N,0.711,0.649,0.7,0.789,0.784,0.709,0.516,,,,,0.584,,,
SemgHandSubjectCh2,N,0.767,0.816,0.851,0.853,0.876,0.72,0.591,,,,,0.727,,,
ShakeGestureWiimoteZ,N,0.92,0.92,0.94,0.92,0.94,0.86,0.9,,,,,0.86,,,
SmoothSubspace,N,0.933,0.96,0.94,0.96,0.953,0.833,0.94,,,,,0.827,,,
UMD,N,0.979,0.986,0.993,0.993,0.993,0.958,0.986,,,,,0.993,,,


==> codes-used/trilite/results/results_franc1.csv <==
dataset,DCNN1
Adiac,0.734
ArrowHead,0.869
Beef,0.733
BeetleFly,0.9
BirdChicken,0.7
Car,0.75
CBF,0.982
ChlorineConcentration,0.719
CinCECGTorso,0.702
Coffee,0.964
Computers,0.688
CricketX,0.736
CricketY,0.682
CricketZ,0.721
DiatomSizeReduction,0.99
DistalPhalanxOutlineCorrect,0.761
DistalPhalanxOutlineAgeGroup,0.719
DistalPhalanxTW,0.698
Earthquakes,0.748
ECG200,0.87
ECG5000,0.939
ECGFiveDays,1
ElectricDevices,0.709
FaceAll,0.764
FaceFour,0.807
FacesUCR,0.885
FiftyWords,0.763
Fish,0.903
FordA,0.923
FordB,0.786
GunPoint,0.953
Ham,0.648
HandOutlines,0.922
Haptics,0.445
Herring,0.609
InlineSkate,0.425
InsectWingbeatSound,0.61
ItalyPowerDemand,0.94
LargeKitchenAppliances,0.797
Lightning2,0.869
Lightning7,0.795
Mallat,0.962
Meat,0.917
MedicalImages,0.738
MiddlePhalanxOutlineCorrect,0.749
MiddlePhalanxOutlineAgeGroup,0.617
MiddlePhalanxTW,0.604
MoteStrain,0.875
NonInvasiveFetalECGThorax1,0.912
NonInvasiveFetalECGThorax2,0.925
OliveOil,0.867
OSULeaf,0.719
PhalangesOutlinesCorrect,0.807
Phoneme,0.264
Plane,0.99
ProximalPhalanxOutlineCorrect,0.869
ProximalPhalanxOutlineAgeGroup,0.849
ProximalPhalanxTW,0.824
RefrigerationDevices,0.531
ScreenType,0.408
ShapeletSim,0.894
ShapesAll,0.847
SmallKitchenAppliances,0.68
SonyAIBORobotSurface1,0.93
SonyAIBORobotSurface2,0.885
StarLightCurves,0.96
Strawberry,0.951
SwedishLeaf,0.907
Symbols,0.937
SyntheticControl,0.98
ToeSegmentation1,0.868
ToeSegmentation2,0.869
Trace,1
TwoLeadECG,0.996
TwoPatterns,0.998
UWaveGestureLibraryX,0.795
UWaveGestureLibraryY,0.716
UWaveGestureLibraryZ,0.738
UWaveGestureLibraryAll,0.893
Wafer,0.991
Wine,0.704
WordSynonyms,0.63
Worms,0.662
WormsTwoClass,0.753
Yoga,0.824
ACSF1,0.91
AllGestureWiimoteX,0.721
AllGestureWiimoteY,0.741
AllGestureWiimoteZ,0.687
BME,0.993
Chinatown,0.951
Crop,0.728
DodgerLoopDay,
DodgerLoopGame,
DodgerLoopWeekend,
EOGHorizontalSignal,0.552
EOGVerticalSignal,0.398
EthanolLevel,0.418
FreezerRegularTrain,0.986
FreezerSmallTrain,0.967
Fungi,1
GestureMidAirD1,0.638
GestureMidAirD2,0.508
GestureMidAirD3,0.269
GesturePebbleZ1,0.826
GesturePebbleZ2,0.861
GunPointAgeSpan,0.984
GunPointMaleVersusFemale,1
GunPointOldVersusYoung,1
HouseTwenty,0.95
InsectEPGRegularTrain,1
InsectEPGSmallTrain,1
MelbournePedestrian,0.949
MixedShapesRegularTrain,0.916
MixedShapesSmallTrain,0.864
PickupGestureWiimoteZ,0.72
PigAirwayPressure,0.385
PigArtPressure,0.88
PigCVP,0.404
PLAID,0.533
PowerCons,0.961
Rock,0.62
SemgHandGenderCh2,0.845
SemgHandMovementCh2,0.711
SemgHandSubjectCh2,0.767
ShakeGestureWiimoteZ,0.92
SmoothSubspace,0.933
UMD,0.979


==> codes-used/trilite/results/results_mixing_up.csv <==
,HC,ED,CLG,CLD,MCL
ACSF1,0.58,0.54,0.76,0.752,0.896
Adiac,0.4117647,0.6113,0.5370844,0.54526854,0.6803069
AllGestureWiimoteX,0.37285715,0.5157,0.5337143,0.5148571,0.65914285
AllGestureWiimoteY,0.38,0.5686,0.5782857,0.548,0.726
AllGestureWiimoteZ,0.29714286,0.4543,0.4062857,0.41085714,0.61542857
ArrowHead,0.6514286,0.8,0.6068571,0.632,0.8217143
BME,0.56,0.8333,0.66533333,0.6306667,0.9813333
Beef,0.5,0.6667,0.42,0.43333334,0.6666667
BeetleFly,0.95,0.75,0.76,0.72,0.75
BirdChicken,0.7,0.55,0.94,0.94,0.82
CBF,0.65555555,0.8522,0.9942222,0.996,0.94222224
Car,0.41666666,0.7333,0.47666666,0.48,0.78
Chinatown,0.5102041,0.9534,0.7090379,0.86763847,0.92594755
ChlorineConcentration,0.446875,0.65,0.45739582,0.44927084,0.6585938
CinCECGTorso,0.4963768,0.8971,0.52217394,0.52362317,0.723913
Coffee,0.5714286,1.0,0.96428573,0.95714283,0.94285715
Computers,0.576,0.576,0.5968,0.6088,0.6656
CricketX,0.25897437,0.5769,0.5497436,0.52615386,0.71179485
CricketY,0.17692308,0.5667,0.54,0.47128206,0.67538464
CricketZ,0.25641027,0.5872,0.59589744,0.5194872,0.7246154
Crop,0.47613096,0.7117,0.5407738,0.56159526,0.72667855
DiatomSizeReduction,0.99346405,0.9346,0.8601307,0.84444445,0.86928105
DistalPhalanxOutlineAgeGroup,0.6115108,0.6259,0.6906475,0.68345326,0.6172662
DistalPhalanxOutlineCorrect,0.6702899,0.7174,0.70507246,0.7057971,0.65724635
DistalPhalanxTW,0.48920864,0.6331,0.60431653,0.58417267,0.55107915
DodgerLoopDay,0.3125,0.55,0.4075,0.44,0.49
DodgerLoopGame,0.5942029,0.8841,0.7173913,0.6927536,0.7942029
DodgerLoopWeekend,0.8115942,0.9855,0.9057971,0.8710145,0.9463768
ECG200,0.72,0.88,0.802,0.768,0.868
ECG5000,0.85244447,0.9249,0.9179556,0.9179556,0.92146665
ECGFiveDays,0.72706157,0.7967,0.8585366,0.91335654,0.9400697
EOGHorizontalSignal,0.29005525,0.4171,0.3635359,0.3569061,0.4436464
EOGVerticalSignal,0.17127071,0.442,0.26243094,0.2524862,0.38066298
Earthquakes,0.64028776,0.7122,0.6302158,0.64028776,0.6877698
ElectricDevices,0.40915576,0.5508,0.5436649,0.5537025,0.61089355
EthanolLevel,0.27,0.274,0.3196,0.3244,0.5128
FaceAll,0.21420118,0.7136,0.65715975,0.66556215,0.7908876
FaceFour,0.4090909,0.7841,0.6340909,0.8068182,0.8454546
FacesUCR,0.3395122,0.7693,0.7550244,0.79034144,0.9058536
FiftyWords,0.13186814,0.6308,0.37846154,0.37494504,0.60131866
Fish,0.2742857,0.7829,0.65257144,0.64,0.8537143
FordA,0.5272727,0.6652,0.81166667,0.7906061,0.8757576
FordB,0.50864196,0.6062,0.6795062,0.6775309,0.72839504
FreezerRegularTrain,0.9392983,0.8049,0.8991579,0.8965614,0.95957893
FreezerSmallTrain,0.87789476,0.6758,0.6903158,0.6946667,0.78617543
Fungi,0.39247313,0.8226,0.6956989,0.69139785,0.9311828
GestureMidAirD1,0.13076924,0.5769,0.2876923,0.28,0.56461537
GestureMidAirD2,0.1,0.4923,0.3,0.2846154,0.51076925
GestureMidAirD3,0.10769231,0.3462,0.17692308,0.16307692,0.30153847
GesturePebbleZ1,0.3372093,0.7326,0.69186044,0.6848837,0.68372095
GesturePebbleZ2,0.34810126,0.6709,0.58101267,0.578481,0.6506329
GunPoint,0.74,0.9133,0.84933335,0.8466667,0.99866664
GunPointAgeSpan,0.70886075,0.8987,0.95,0.9582279,0.9936709
GunPointMaleVersusFemale,0.8227848,0.9747,0.9848101,0.96392405,0.9987342
GunPointOldVersusYoung,1.0,0.9524,1.0,1.0,0.9993651
Ham,0.44761905,0.6,0.52190477,0.5561905,0.5695238
HandOutlines,0.62972975,0.8622,0.69891894,0.69405407,0.8037838
Haptics,0.25974026,0.3701,0.312987,0.30064934,0.42922077
Herring,0.546875,0.5156,0.5125,0.5,0.56875
HouseTwenty,0.47058824,0.6639,0.8739496,0.7697479,0.8857143
InlineSkate,0.2709091,0.3418,0.29127273,0.29818183,0.40981817
InsectEPGRegularTrain,1.0,0.6787,1.0,1.0,1.0
InsectEPGSmallTrain,1.0,0.6627,1.0,1.0,1.0
InsectWingbeatSound,0.13282828,0.5616,0.34626263,0.31656566,0.41757575
ItalyPowerDemand,0.60932946,0.9553,0.913897,0.926725,0.93586004
LargeKitchenAppliances,0.55733335,0.4933,0.73013335,0.74186665,0.7381333
Lightning2,0.55737704,0.7541,0.757377,0.7508197,0.7836065
Lightning7,0.42465752,0.5753,0.5452055,0.58082193,0.71780825
Mallat,0.37654585,0.9143,0.8545842,0.84238803,0.82976544
Meat,0.48333332,0.9333,0.87,0.86333334,0.8433333
MedicalImages,0.43421054,0.6842,0.6181579,0.61026317,0.68026316
MelbournePedestrian,0.42066422,0.8475,0.8512505,0.8529725,0.92677325
MiddlePhalanxOutlineAgeGroup,0.47402596,0.5195,0.48701298,0.4922078,0.4844156
MiddlePhalanxOutlineCorrect,0.6426117,0.7663,0.73264605,0.72646046,0.6707904
MiddlePhalanxTW,0.41558442,0.513,0.45324674,0.46623376,0.4935065
MixedShapesRegularTrain,0.43134022,0.8973,0.6044536,0.6034639,0.9225567
MixedShapesSmallTrain,0.43670103,0.8355,0.53608245,0.53393817,0.8392577
MoteStrain,0.7436102,0.8786,0.8463259,0.8399361,0.88083065
NonInvasiveFetalECGThorax1,0.3394402,0.829,0.56722647,0.6113995,0.8417303
NonInvasiveFetalECGThorax2,0.39745548,0.8799,0.6815267,0.68519086,0.87541986
OSULeaf,0.37190083,0.5207,0.6595041,0.61322314,0.87024796
OliveOil,0.33333334,0.8667,0.7133333,0.7,0.74
PLAID,0.7039106,0.5233,0.5642458,0.5441341,0.76238364
PhalangesOutlinesCorrect,0.63752913,0.7611,0.70582753,0.7275058,0.7104895
Phoneme,0.09282701,0.1092,0.18892404,0.18744726,0.21772152
PickupGestureWiimoteZ,0.48,0.56,0.548,0.564,0.668
PigAirwayPressure,0.50961536,0.0577,0.33173078,0.30384615,0.3125
PigArtPressure,0.6875,0.125,0.7182692,0.61923075,0.9625
PigCVP,0.6298077,0.0817,0.44134617,0.4173077,0.85096157
Plane,0.8,0.9619,0.96761906,0.96380955,0.9904762
PowerCons,0.9166667,0.9333,0.93666667,0.93222225,0.9033333
ProximalPhalanxOutlineAgeGroup,0.72195125,0.7854,0.77560973,0.78243905,0.76
ProximalPhalanxOutlineCorrect,0.6838488,0.8076,0.747079,0.7683849,0.795189
ProximalPhalanxTW,0.60487807,0.7073,0.7004878,0.6809756,0.6595122
RefrigerationDevices,0.448,0.3947,0.4896,0.4576,0.47573334
Rock,0.42,0.84,0.416,0.408,0.6
ScreenType,0.38666666,0.36,0.41066667,0.41653332,0.47626665
SemgHandGenderCh2,0.7783333,0.7617,0.79366666,0.77033335,0.828
SemgHandMovementCh2,0.46666667,0.3689,0.5786667,0.55777776,0.6013333
SemgHandSubjectCh2,0.55777776,0.4044,0.67777777,0.6586667,0.684
ShakeGestureWiimoteZ,0.62,0.6,0.836,0.832,0.912
ShapeletSim,0.45,0.5389,0.79,0.7511111,0.83111113
ShapesAll,0.305,0.7517,0.639,0.62666667,0.83666664
SmallKitchenAppliances,0.52,0.3413,0.67413336,0.66506666,0.71253335
SmoothSubspace,0.8066667,0.9067,0.868,0.8693333,0.916
SonyAIBORobotSurface1,0.6389351,0.6955,0.7906822,0.73510814,0.6652246
SonyAIBORobotSurface2,0.64742917,0.8594,0.8253935,0.84679955,0.8289612
StarLightCurves,0.847863,0.8488,0.8589607,0.85468674,0.9686498
Strawberry,0.7027027,0.9459,0.86108106,0.8616216,0.9643243
SwedishLeaf,0.344,0.7888,0.85504,0.83872,0.90016
Symbols,0.3879397,0.8995,0.8279397,0.77286434,0.93829143
SyntheticControl,0.42333335,0.88,0.984,0.988,0.9533333
ToeSegmentation1,0.6315789,0.6798,0.80350876,0.7763158,0.9035088
ToeSegmentation2,0.7076923,0.8077,0.84923077,0.7923077,0.9015385
Trace,1.0,0.76,0.892,0.86,1.0
TwoLeadECG,0.6733977,0.7471,0.7455663,0.7171203,0.8974539
TwoPatterns,0.282,0.9068,0.96625,0.96055,0.8818
UMD,0.9444444,0.7639,0.85694444,0.8513889,0.9736111
UWaveGestureLibraryAll,0.18872139,0.9481,0.4639866,0.44304857,0.75695145
UWaveGestureLibraryX,0.22445561,0.7393,0.5432161,0.48581797,0.7445561
UWaveGestureLibraryY,0.21300949,0.6616,0.4828029,0.4372976,0.6698492
UWaveGestureLibraryZ,0.22389726,0.6496,0.5309883,0.50201005,0.70044667
Wafer,0.9516548,0.9955,0.9811486,0.98062944,0.99234265
Wine,0.4814815,0.6111,0.63703704,0.6074074,0.6074074
WordSynonyms,0.17398119,0.6176,0.39498433,0.38965517,0.6050157
Worms,0.5584416,0.4545,0.6025974,0.5558441,0.7818182
WormsTwoClass,0.64935064,0.6104,0.64155847,0.6363636,0.8155844
Yoga,0.6013333,0.8303,0.7524,0.7556667,0.79406667


==> codes-used/trilite/results/results_trilite.csv <==
encoder,dataset,1-NN,1-NN-std,SVM,SVM-std,RIDGE,RIDGE-std,1-LP,1-LP-std,concatenate-supervised-1-LP,concatenate-supervised-1-LP-std
fcn,Adiac,0.638363171355499,0.045365970841211,0.752941176470588,0.02024179942446,0.602557544757033,0.11876043830182,0.21227621483376,0.099619569269853,0.843478260869565,0.004400166377004
fcn,ArrowHead,0.692571428571428,0.027380910973054,0.756571428571428,0.024135670950792,0.630857142857143,0.090032193788485,0.464,0.027380910973054,0.833142857142857,0.017482352618033
fcn,Beef,0.42,0.033993463423952,0.606666666666667,0.048989794855664,0.486666666666667,0.065319726474218,0.493333333333333,0.013333333333333,0.68,0.016329931618555
fcn,BeetleFly,0.73,0.024494897427832,0.64,0.073484692283495,0.74,0.02,0.68,0.024494897427832,0.88,0.04
fcn,BirdChicken,0.8,0.109544511501033,0.71,0.066332495807108,0.69,0.058309518948453,0.66,0.124096736459909,0.97,0.024494897427832
fcn,Car,0.486666666666667,0.024494897427832,0.53,0.016329931618555,0.496666666666667,0.032317865716109,0.386666666666667,0.024494897427832,0.906666666666667,0.013333333333333
fcn,CBF,0.993333333333333,0.002897423291201,0.992888888888889,0.002177324215807,0.980666666666667,0.004693047129321,0.987777777777778,0.002330686329267,0.994,0.000544331053952
fcn,ChlorineConcentration,0.565729166666667,0.007749047880582,0.76640625,0.008492937731989,0.587604166666667,0.010673398754484,0.569375,0.00565913638754,0.823541666666667,0.003906597206791
fcn,CinCECGTorso,0.546521739130435,0.008405797101449,0.53768115942029,0.042799042442869,0.374202898550725,0.031621448164766,0.402028985507246,0.017205529510791,0.827391304347826,0.007823402652908
fcn,Coffee,0.921428571428571,0.061445180478876,0.957142857142857,0.034992710611188,0.985714285714286,0.017496355305594,0.642857142857143,0.165985000551746,1,0
fcn,Computers,0.7488,0.029109448637857,0.7888,0.029545896500191,0.7816,0.019365949499056,0.7696,0.031045772659092,0.8088,0.010244998779893
fcn,CricketX,0.732820512820513,0.004102564102564,0.745128205128205,0.012727870406145,0.711282051282051,0.004755701792562,0.7,0.006880209161538,0.782051282051282,0.008733018649193
fcn,CricketY,0.697948717948718,0.004102564102564,0.73025641025641,0.014450259285749,0.694358974358974,0.008488689926793,0.641025641025641,0.010998774661296,0.78,0.009648660370373
fcn,CricketZ,0.730769230769231,0.016297690853406,0.749230769230769,0.006363935203072,0.734358974358974,0.01372214170283,0.728205128205128,0.010634072488886,0.805641025641025,0.008642204895565
fcn,DiatomSizeReduction,0.820915032679739,0.041819851694239,0.829411764705882,0.032574995540855,0.835947712418301,0.037455029495149,0.390196078431373,0.025279842621979,0.950980392156863,0.022164477069037
fcn,DistalPhalanxOutlineAgeGroup,0.700719424460432,0.016779717683008,0.738129496402878,0.005755395683453,0.751079136690648,0.007336718724594,0.771223021582734,0.01726618705036,0.702158273381295,0.018538271549245
fcn,DistalPhalanxOutlineCorrect,0.726086956521739,0.01646060390087,0.769565217391304,0.008755830415648,0.751449275362319,0.010893693027807,0.75,0.01636462288498,0.76231884057971,0.013083673974832
fcn,DistalPhalanxTW,0.661870503597122,0.024076547526161,0.677697841726619,0.013950157863069,0.679136690647482,0.0161510390796,0.679136690647482,0.013343335964742,0.692086330935252,0.013950157863069
fcn,Earthquakes,0.722302158273381,0.02163064227104,0.748201438848921,0,0.748201438848921,0,0.748201438848921,0,0.725179856115108,0.007048891346139
fcn,ECG200,0.8,0.01897366596101,0.844,0.028705400188815,0.852,0.033704599092706,0.822,0.020396078054371,0.89,0.010954451150103
fcn,ECG5000,0.919377777777778,0.001027041778515,0.937422222222222,0.00355722183178,0.942088888888889,0.000457583561822,0.935777777777778,0.003945305070431,0.940177777777778,0.001170839099762
fcn,ECGFiveDays,0.894308943089431,0.029142661254471,0.936585365853659,0.010984056137084,0.982113821138211,0.012083444184567,0.829036004645761,0.036745588726198,0.987456445993031,0.00306408965349
fcn,ElectricDevices,0.645337829075347,0.004759558250043,0.706886266372714,0.009143068155528,0.655531059525353,0.007439617352477,0.676773440539489,0.011992758279055,0.686188561794839,0.008957610712691
fcn,FaceAll,0.77905325443787,0.012994061284081,0.840828402366864,0.015766760466833,0.887218934911243,0.026503592034715,0.845325443786982,0.018825869458719,0.926390532544379,0.012375778899315
fcn,FaceFour,0.686363636363636,0.062901602286809,0.715909090909091,0.088607221316445,0.868181818181818,0.013636363636364,0.720454545454545,0.06038786479812,0.927272727272727,0.005567022142689
fcn,FacesUCR,0.77190243902439,0.007073002521129,0.818048780487805,0.008957564043815,0.895121951219512,0.00502225860536,0.794341463414634,0.014310569013314,0.940390243902439,0.002337394839163
fcn,FiftyWords,0.407032967032967,0.012069916674942,0.521758241758242,0.019190224134456,0.440439560439561,0.024418363801901,0.450989010989011,0.015750745377731,0.661978021978022,0.008152631644392
fcn,Fish,0.573714285714286,0.014724684259115,0.694857142857143,0.026459055777806,0.688,0.068437965355794,0.336,0.066285714285714,0.957714285714286,0.006857142857143
fcn,FordA,0.889545454545454,0.003874761167438,0.926060606060606,0.001830764541454,0.909090909090909,0.004149413314433,0.916666666666667,0.001355192713636,0.947121212121212,0.00322837511404
fcn,FordB,0.754814814814815,0.00641975308642,0.802222222222222,0.003439108216589,0.775308641975309,0.005352958861402,0.788148148148148,0.006226923561935,0.853086419753086,0.007156235430217
fcn,GunPoint,0.893333333333333,0.020221001184138,0.974666666666667,0.006531972647422,0.978666666666667,0.008844332774281,0.690666666666667,0.09648028008067,1,0
fcn,Ham,0.56,0.033752466946037,0.575238095238095,0.032212446714834,0.668571428571428,0.039681269820952,0.662857142857143,0.04022611825132,0.704761904761905,0.014754222271266
fcn,HandOutlines,0.704864864864865,0.033774052652569,0.83027027027027,0.029969548704063,0.768108108108108,0.003151865889106,0.638918918918919,0.055219860709717,0.914054054054054,0.006257209136643
fcn,Haptics,0.328571428571429,0.028259811879207,0.388961038961039,0.012889242364467,0.376623376623377,0.014949174588599,0.299350649350649,0.031101116921631,0.496103896103896,0.006933167696124
fcn,Herring,0.459375,0.050967207594688,0.59375,0,0.59375,0,0.55625,0.075,0.65,0.0125
fcn,InlineSkate,0.297454545454545,0.019602664686463,0.287636363636364,0.010246547493531,0.205454545454545,0.021109709489018,0.201454545454545,0.008244206580912,0.334545454545455,0.012753220303091
fcn,InsectWingbeatSound,0.271818181818182,0.010047332121865,0.376262626262626,0.015039993617671,0.356363636363636,0.01058246533633,0.364949494949495,0.013870419308099,0.39,0.004325780425326
fcn,ItalyPowerDemand,0.947327502429543,0.006687910800422,0.935471331389699,0.012988948063443,0.960544217687075,0.004011616606521,0.951603498542274,0.003858004517255,0.96287657920311,0.002249919708997
fcn,LargeKitchenAppliances,0.754133333333333,0.015028269657179,0.850666666666667,0.017116593638273,0.7984,0.008860398787113,0.805866666666667,0.01858266814953,0.9024,0.003991101212559
fcn,Lightning2,0.721311475409836,0.027431476279806,0.731147540983607,0.019672131147541,0.727868852459016,0.036803187410891,0.662295081967213,0.016718096765878,0.734426229508197,0.012267729136964
fcn,Lightning7,0.443835616438356,0.041187113365405,0.564383561643836,0.03716345196233,0.715068493150685,0.048548068894985,0.619178082191781,0.013421861604291,0.813698630136986,0.02950775236786
fcn,Mallat,0.873091684434968,0.034127503089831,0.813219616204691,0.032795367321717,0.912068230277185,0.038427262429723,0.595053304904051,0.081712967796793,0.96588486140725,0.002669931913433
fcn,Meat,0.82,0.046427960923947,0.82,0.04136557881997,0.946666666666667,0.030550504633039,0.65,0.076011695006609,0.92,0.006666666666667
fcn,MedicalImages,0.711842105263158,0.007981974151633,0.767631578947368,0.003390552296507,0.755526315789474,0.005966202130924,0.698947368421053,0.003849668115349,0.776578947368421,0.007226068535656
fcn,MiddlePhalanxOutlineAgeGroup,0.505194805194805,0.013866335392249,0.64025974025974,0.009718590614997,0.649350649350649,0.016427416416459,0.609090909090909,0.045621215766884,0.546753246753247,0.009543466530324
fcn,MiddlePhalanxOutlineCorrect,0.705841924398626,0.025586955971115,0.813745704467354,0.011784486735039,0.809621993127148,0.007714757498503,0.762886597938144,0.006520160124059,0.796563573883162,0.007008961530712
fcn,MiddlePhalanxTW,0.483116883116883,0.006622103264406,0.553246753246753,0.025778484728934,0.566233766233766,0.013866335392249,0.567532467532468,0.017229219690158,0.502597402597403,0.0234486624484
fcn,MoteStrain,0.877955271565495,0.015961656225938,0.904952076677316,0.023121589179122,0.901277955271566,0.009880937440378,0.872843450479233,0.020132866139538,0.940894568690096,0.004009552842815
fcn,NonInvasiveFetalECGThorax1,0.730076335877863,0.01072620950855,0.878778625954199,0.005475410750662,0.851094147582697,0.003323120146018,0.783307888040712,0.025733532824943,0.955114503816794,0.000747935799323
fcn,NonInvasiveFetalECGThorax2,0.758269720101781,0.007189814966901,0.896081424936387,0.008401725835517,0.863918575063613,0.006974795602651,0.739643765903308,0.02895777152862,0.950229007633588,0.001968354158353
fcn,OliveOil,0.66,0.048989794855664,0.726666666666667,0.077172246018602,0.886666666666667,0.016329931618555,0.4,0,0.766666666666667,0.021081851067789
fcn,OSULeaf,0.743801652892562,0.016734261761419,0.865289256198347,0.012146230129503,0.884297520661157,0.022932953595887,0.775206611570248,0.015372789452676,0.976859504132231,0.007204791642216
fcn,PhalangesOutlinesCorrect,0.759207459207459,0.009627914418678,0.744755244755245,0.038844599463816,0.765268065268065,0.004010408049903,0.742890442890443,0.01114501919616,0.822610722610723,0.00462690751545
fcn,Phoneme,0.256540084388186,0.005666825324288,0.280801687763713,0.021943970902308,0.266877637130802,0.005591712354725,0.298417721518987,0.007696808585213,0.329852320675105,0.005991338321166
fcn,Plane,0.998095238095238,0.003809523809524,0.975238095238095,0.007619047619048,1,0,0.988571428571429,0.009331389496317,1,0
fcn,ProximalPhalanxOutlineAgeGroup,0.791219512195122,0.014271940330076,0.83609756097561,0.007925891126474,0.854634146341463,0.010863930464059,0.845853658536585,0.01734281837525,0.838048780487805,0.007169238271561
fcn,ProximalPhalanxOutlineCorrect,0.742955326460481,0.008528985323705,0.860481099656357,0.014185407175636,0.851546391752577,0.007955901651402,0.789690721649484,0.014963258458472,0.902405498281787,0.004661395177406
fcn,ProximalPhalanxTW,0.736585365853659,0.011123662683894,0.783414634146341,0.018147390475842,0.817560975609756,0.010044517210719,0.814634146341463,0.010232281445563,0.775609756097561,0.006170297873499
fcn,RefrigerationDevices,0.454933333333333,0.009480740711803,0.541333333333333,0.008088400473655,0.491733333333333,0.034793613717974,0.500266666666667,0.012462209541918,0.506133333333333,0.006173779681488
fcn,ScreenType,0.499733333333333,0.009629584045476,0.554666666666667,0.015365184310281,0.5552,0.023087851543374,0.538133333333333,0.012324501342178,0.638933333333333,0.009175813618179
fcn,ShapeletSim,0.76,0.079922802259353,0.851111111111111,0.118238094172649,0.993333333333333,0.01077262190537,0.884444444444445,0.090975508846483,0.872222222222222,0.009938079899999
fcn,ShapesAll,0.787333333333333,0.008666666666667,0.832333333333333,0.005734883511362,0.829666666666667,0.009153020145164,0.788333333333333,0.007673909622148,0.892333333333333,0.002708012801545
fcn,SmallKitchenAppliances,0.6608,0.022463402334563,0.7296,0.023527194666787,0.754133333333333,0.006618492611195,0.757333333333333,0.002385139176,0.7888,0.004888080741286
fcn,SonyAIBORobotSurface1,0.86955074875208,0.030996688245444,0.864559068219634,0.028091726576247,0.847587354409318,0.021297836938436,0.832945091514143,0.019760443047326,0.931447587354409,0.006932667772379
fcn,SonyAIBORobotSurface2,0.880587618048268,0.01632895165912,0.87890870933893,0.016372050253802,0.936411332633788,0.019838492840456,0.959286463798531,0.009717386696991,0.978593913955928,0.003154941527465
fcn,StarLightCurves,0.952768334142788,0.00197281165727,0.969694026226324,0.003019970221733,0.966901408450704,0.001210777160011,0.957795046138902,0.008514036990335,0.962190383681399,0.001615546127099
fcn,Strawberry,0.913513513513514,0.007644397634449,0.955135135135135,0.002162162162162,0.951891891891892,0.004649905549753,0.875675675675676,0.00981940655383,0.975675675675676,0.001709339275767
fcn,SwedishLeaf,0.91872,0.009883804935348,0.9296,0.005813088679867,0.9392,0.013309845979575,0.91808,0.008057394119689,0.96864,0.004122911592552
fcn,Symbols,0.904120603015075,0.028993537844431,0.904120603015075,0.037607819965031,0.914170854271357,0.033841749489124,0.911959798994975,0.030712357575671,0.965226130653266,0.005226130653266
fcn,SyntheticControl,0.982,0.002666666666667,0.982666666666666,0.002494438257849,0.988666666666667,0.001632993161855,0.986666666666667,0.00298142397,0.987333333333333,0.004422166387141
fcn,ToeSegmentation1,0.878070175438596,0.020459480332791,0.893859649122807,0.024404259198673,0.941228070175438,0.012280701754386,0.914035087719298,0.021947361409117,0.957017543859649,0.003282155602433
fcn,ToeSegmentation2,0.872307692307692,0.010434353820193,0.855384615384615,0.015689290811055,0.853846153846154,0.020059084323701,0.829230769230769,0.020293701474266,0.9,0.004865042554105
fcn,Trace,0.876,0.016248076809272,0.998,0.004,0.994,0.008,0.724,0.008,1,0
fcn,TwoLeadECG,0.860403863037752,0.041859602467036,0.90324846356453,0.06591720017176,0.990693590869184,0.005624448596329,0.954170324846356,0.021694040683379,1,0
fcn,TwoPatterns,0.84195,0.006167252224451,0.88025,0.005493177586789,0.8111,0.00321169737055,0.8756,0.006254198589748,0.87315,0.001270826502714
fcn,UWaveGestureLibraryAll,0.682356225572306,0.00514589052261,0.779676158570631,0.001612454391758,0.755834729201563,0.003306057251388,0.734394193188163,0.006930257330799,0.814405360134003,0.003034657340413
fcn,UWaveGestureLibraryX,0.667671691792295,0.002071159909658,0.741596873255165,0.003151572482785,0.698771635957566,0.0032461065,0.705304299274148,0.004779009252157,0.750642099385818,0.001438760326826
fcn,UWaveGestureLibraryY,0.599050809603573,0.003726314620539,0.650865438302624,0.004801786711334,0.608096035734227,0.00304491305515,0.613735343383585,0.005406462730055,0.644500279173646,0.00518572092507
fcn,UWaveGestureLibraryZ,0.62479754258587,0.007550335488912,0.698687517453225,0.005984069359834,0.663781066741134,0.007682211165171,0.67092990784697,0.008859980596697,0.725886623848087,0.002550837698223
fcn,Wafer,0.9840038935756,0.00198056359014,0.990168721609345,0.000629160267024,0.985691109669046,0.001463331899258,0.971641791044776,0.005737063233044,0.996950032446464,0.00023843183739
fcn,Wine,0.637037037037037,0.135375310240719,0.811111111111111,0.060178062256563,0.733333333333333,0.084131975493337,0.5,0,0.696296296296296,0.081649658092773
fcn,WordSynonyms,0.403134796238245,0.007378434041342,0.450783699059561,0.004607190738777,0.41128526645768,0.007716948981248,0.3858934169279,0.00899855805292,0.551724137931034,0.011346057097714
fcn,Worms,0.612987012987013,0.045287261751072,0.763636363636364,0.033262983051599,0.620779220779221,0.047469264629863,0.667532467532468,0.061794167549976,0.774025974025974,0.022643630875536
fcn,WormsTwoClass,0.703896103896104,0.034262093398112,0.805194805194805,0.014226559935199,0.776623376623377,0.044536177141512,0.677922077922078,0.113634508333649,0.735064935064935,0.013244206528813
fcn,Yoga,0.762266666666667,0.01955436865085,0.8148,0.026110534272588,0.751733333333333,0.043798224215651,0.5976,0.026256343148953,0.8464,0.004649492206443


==> codes-used/trilite/results/results_trilite_franc.csv <==
dataset,DCNN1,DCNN-SVM,DCNN-1NN,1-NN,SVM,RIDGE,1-LP,concatenate-supervised-1-LP
Adiac,0.734,0.716,0.645,0.638363171355499,0.752941176470588,0.602557544757033,0.21227621483376,0.843478260869565
ArrowHead,0.869,0.829,0.817,0.692571428571428,0.756571428571428,0.630857142857143,0.464,0.833142857142857
Beef,0.733,0.7,0.6,0.42,0.606666666666667,0.486666666666667,0.493333333333333,0.68
BeetleFly,0.9,0.9,0.8,0.73,0.64,0.74,0.68,0.88
BirdChicken,0.7,0.8,0.75,0.8,0.71,0.69,0.66,0.97
Car,0.75,0.817,0.8,0.486666666666667,0.53,0.496666666666667,0.386666666666667,0.906666666666667
CBF,0.982,0.994,0.978,0.993333333333333,0.992888888888889,0.980666666666667,0.987777777777778,0.994
ChlorineConcentration,0.719,0.782,0.588,0.565729166666667,0.76640625,0.587604166666667,0.569375,0.823541666666667
CinCECGTorso,0.702,0.74,0.693,0.546521739130435,0.53768115942029,0.374202898550725,0.402028985507246,0.827391304347826
Coffee,0.964,1.0,1.0,0.921428571428571,0.957142857142857,0.985714285714286,0.642857142857143,1.0
Computers,0.688,0.628,0.604,0.7488,0.7888,0.7816,0.7696,0.8088
CricketX,0.736,0.777,0.741,0.732820512820513,0.745128205128205,0.711282051282051,0.7,0.782051282051282
CricketY,0.682,0.767,0.664,0.697948717948718,0.73025641025641,0.694358974358974,0.641025641025641,0.78
CricketZ,0.721,0.764,0.723,0.730769230769231,0.749230769230769,0.734358974358974,0.728205128205128,0.805641025641025
DiatomSizeReduction,0.99,0.993,0.967,0.820915032679739,0.829411764705882,0.835947712418301,0.390196078431373,0.950980392156863
DistalPhalanxOutlineCorrect,0.761,0.768,0.757,0.726086956521739,0.769565217391304,0.751449275362319,0.75,0.76231884057971
DistalPhalanxOutlineAgeGroup,0.719,0.734,0.683,0.700719424460432,0.738129496402878,0.751079136690648,0.771223021582734,0.702158273381295
DistalPhalanxTW,0.698,0.676,0.669,0.661870503597122,0.677697841726619,0.679136690647482,0.679136690647482,0.692086330935252
Earthquakes,0.748,0.748,0.64,0.722302158273381,0.748201438848921,0.748201438848921,0.748201438848921,0.725179856115108
ECG200,0.87,0.9,0.85,0.8,0.844,0.852,0.822,0.89
ECG5000,0.939,0.936,0.925,0.919377777777778,0.937422222222222,0.942088888888889,0.935777777777778,0.940177777777778
ECGFiveDays,1.0,1.0,0.999,0.894308943089431,0.936585365853659,0.982113821138211,0.829036004645761,0.987456445993031
ElectricDevices,0.709,0.732,0.646,0.645337829075347,0.706886266372714,0.655531059525353,0.676773440539489,0.686188561794839
FaceAll,0.764,0.802,0.75,0.77905325443787,0.840828402366864,0.887218934911243,0.845325443786982,0.926390532544379
FaceFour,0.807,0.875,0.864,0.686363636363636,0.715909090909091,0.868181818181818,0.720454545454545,0.927272727272727
FacesUCR,0.885,0.918,0.86,0.77190243902439,0.818048780487805,0.895121951219512,0.794341463414634,0.940390243902439
FiftyWords,0.763,0.78,0.716,0.407032967032967,0.521758241758242,0.440439560439561,0.450989010989011,0.661978021978022
Fish,0.903,0.88,0.823,0.573714285714286,0.694857142857143,0.688,0.336,0.957714285714286
FordA,0.923,0.935,0.863,0.889545454545454,0.926060606060606,0.909090909090909,0.916666666666667,0.947121212121212
FordB,0.786,0.81,0.748,0.754814814814815,0.802222222222222,0.775308641975309,0.788148148148148,0.853086419753086
GunPoint,0.953,0.993,0.833,0.893333333333333,0.974666666666667,0.978666666666667,0.690666666666667,1.0
Ham,0.648,0.695,0.533,0.56,0.575238095238095,0.668571428571428,0.662857142857143,0.704761904761905
HandOutlines,0.922,0.922,0.832,0.704864864864865,0.83027027027027,0.768108108108108,0.638918918918919,0.914054054054054
Haptics,0.445,0.455,0.354,0.328571428571429,0.388961038961039,0.376623376623377,0.299350649350649,0.496103896103896
Herring,0.609,0.578,0.563,0.459375,0.59375,0.59375,0.55625,0.65
InlineSkate,0.425,0.447,0.4,0.297454545454545,0.287636363636364,0.205454545454545,0.201454545454545,0.334545454545455
InsectWingbeatSound,0.61,0.623,0.506,0.271818181818182,0.376262626262626,0.356363636363636,0.364949494949495,0.39
ItalyPowerDemand,0.94,0.925,0.942,0.947327502429543,0.935471331389699,0.960544217687075,0.951603498542274,0.96287657920311
LargeKitchenAppliances,0.797,0.848,0.757,0.754133333333333,0.850666666666667,0.7984,0.805866666666667,0.9024
Lightning2,0.869,0.918,0.885,0.721311475409836,0.731147540983607,0.727868852459016,0.662295081967213,0.734426229508197
Lightning7,0.795,0.795,0.795,0.443835616438356,0.564383561643836,0.715068493150685,0.619178082191781,0.813698630136986
Mallat,0.962,0.964,0.944,0.873091684434968,0.813219616204691,0.912068230277185,0.595053304904051,0.96588486140725
Meat,0.917,0.95,0.9,0.82,0.82,0.946666666666667,0.65,0.92
MedicalImages,0.738,0.784,0.693,0.711842105263158,0.767631578947368,0.755526315789474,0.698947368421053,0.776578947368421
MiddlePhalanxOutlineCorrect,0.749,0.814,0.722,0.705841924398626,0.813745704467354,0.809621993127148,0.762886597938144,0.796563573883162
MiddlePhalanxOutlineAgeGroup,0.617,0.656,0.506,0.505194805194805,0.64025974025974,0.649350649350649,0.609090909090909,0.546753246753247
MiddlePhalanxTW,0.604,0.61,0.513,0.483116883116883,0.553246753246753,0.566233766233766,0.567532467532468,0.502597402597403
MoteStrain,0.875,0.871,0.853,0.877955271565495,0.904952076677316,0.901277955271566,0.872843450479233,0.940894568690096
NonInvasiveFetalECGThorax1,0.912,0.91,0.798,0.730076335877863,0.878778625954199,0.851094147582697,0.783307888040712,0.955114503816794
NonInvasiveFetalECGThorax2,0.925,0.927,0.82,0.758269720101781,0.896081424936387,0.863918575063613,0.739643765903308,0.950229007633588
OliveOil,0.867,0.9,0.833,0.66,0.726666666666667,0.886666666666667,0.4,0.766666666666667
OSULeaf,0.719,0.831,0.636,0.743801652892562,0.865289256198347,0.884297520661157,0.775206611570248,0.976859504132231
PhalangesOutlinesCorrect,0.807,0.801,0.752,0.759207459207459,0.744755244755245,0.765268065268065,0.742890442890443,0.822610722610723
Phoneme,0.264,0.289,0.197,0.256540084388186,0.280801687763713,0.266877637130802,0.298417721518987,0.329852320675105
Plane,0.99,0.99,1.0,0.998095238095238,0.975238095238095,1.0,0.988571428571429,1.0
ProximalPhalanxOutlineCorrect,0.869,0.859,0.801,0.742955326460481,0.860481099656357,0.851546391752577,0.789690721649484,0.902405498281787
ProximalPhalanxOutlineAgeGroup,0.849,0.854,0.805,0.791219512195122,0.83609756097561,0.854634146341463,0.845853658536585,0.838048780487805
ProximalPhalanxTW,0.824,0.824,0.717,0.736585365853659,0.783414634146341,0.817560975609756,0.814634146341463,0.775609756097561
RefrigerationDevices,0.531,0.517,0.475,0.454933333333333,0.541333333333333,0.491733333333333,0.500266666666667,0.506133333333333
ScreenType,0.408,0.413,0.389,0.499733333333333,0.554666666666667,0.5552,0.538133333333333,0.638933333333333
ShapeletSim,0.894,0.817,0.772,0.76,0.851111111111111,0.993333333333333,0.884444444444445,0.872222222222222
ShapesAll,0.847,0.875,0.823,0.787333333333333,0.832333333333333,0.829666666666667,0.788333333333333,0.892333333333333
SmallKitchenAppliances,0.68,0.715,0.619,0.6608,0.7296,0.754133333333333,0.757333333333333,0.7888
SonyAIBORobotSurface1,0.93,0.897,0.825,0.86955074875208,0.864559068219634,0.847587354409318,0.832945091514143,0.931447587354409
SonyAIBORobotSurface2,0.885,0.934,0.885,0.880587618048268,0.87890870933893,0.936411332633788,0.959286463798531,0.978593913955928
StarLightCurves,0.96,0.965,0.893,0.952768334142788,0.969694026226324,0.966901408450704,0.957795046138902,0.962190383681399
Strawberry,0.951,0.946,0.903,0.913513513513514,0.955135135135135,0.951891891891892,0.875675675675676,0.975675675675676
SwedishLeaf,0.907,0.931,0.891,0.91872,0.9296,0.9392,0.91808,0.96864
Symbols,0.937,0.965,0.933,0.904120603015075,0.904120603015075,0.914170854271357,0.911959798994975,0.965226130653266
SyntheticControl,0.98,0.983,0.977,0.982,0.982666666666666,0.988666666666667,0.986666666666667,0.987333333333333
ToeSegmentation1,0.868,0.952,0.851,0.878070175438596,0.893859649122807,0.941228070175438,0.914035087719298,0.957017543859649
ToeSegmentation2,0.869,0.885,0.9,0.872307692307692,0.855384615384615,0.853846153846154,0.829230769230769,0.9
Trace,1.0,1.0,1.0,0.876,0.998,0.994,0.724,1.0
TwoLeadECG,0.996,0.997,0.988,0.860403863037752,0.90324846356453,0.990693590869184,0.954170324846356,1.0
TwoPatterns,0.998,1.0,0.998,0.84195,0.88025,0.8111,0.8756,0.87315
UWaveGestureLibraryX,0.795,0.811,0.762,0.667671691792295,0.741596873255165,0.698771635957566,0.705304299274148,0.750642099385818
UWaveGestureLibraryY,0.716,0.735,0.666,0.599050809603573,0.650865438302624,0.608096035734227,0.613735343383585,0.644500279173646
UWaveGestureLibraryZ,0.738,0.759,0.679,0.62479754258587,0.698687517453225,0.663781066741134,0.67092990784697,0.725886623848087
UWaveGestureLibraryAll,0.893,0.941,0.838,0.682356225572306,0.779676158570631,0.755834729201563,0.734394193188163,0.814405360134003
Wafer,0.991,0.993,0.987,0.9840038935756,0.990168721609345,0.985691109669046,0.971641791044776,0.996950032446464
Wine,0.704,0.87,0.5,0.637037037037037,0.811111111111111,0.733333333333333,0.5,0.696296296296296
WordSynonyms,0.63,0.704,0.633,0.403134796238245,0.450783699059561,0.41128526645768,0.3858934169279,0.551724137931034
Worms,0.662,0.714,0.597,0.612987012987013,0.763636363636364,0.620779220779221,0.667532467532468,0.774025974025974
WormsTwoClass,0.753,0.818,0.805,0.703896103896104,0.805194805194805,0.776623376623377,0.677922077922078,0.735064935064935
Yoga,0.824,0.878,0.837,0.762266666666667,0.8148,0.751733333333333,0.5976,0.8464


==> codes-used/trilite/results_case1/results_concat.csv <==
dataset,TRILITE+1LP,FCN,"concat(TRILITE,FCN)+1LP"
Adiac,21.23,84.14,84.35
ArrowHead,46.4,84.34,83.31
Beef,49.33,68,68
BeetleFly,68,91,88
BirdChicken,66,94,97
Car,38.67,91.33,90.67
CBF,98.78,99.38,99.4
ChlorineConcentration,56.94,81.65,82.35
CinCECGTorso,40.2,82.88,82.74
Coffee,64.29,100,100
Computers,76.96,81.92,80.88
CricketX,70,79.44,78.21
CricketY,64.1,79.28,78
CricketZ,72.82,80.97,80.56
DiatomSizeReduction,39.02,34.64,95.1
DistalPhalanxOutlineAgeGroup,77.12,71.8,70.22
DistalPhalanxOutlineCorrect,75,76.01,76.23
DistalPhalanxTW,67.91,69.5,69.21
Earthquakes,74.82,72.52,72.52
ECG200,82.2,88.8,89
ECG5000,93.58,94,94.02
ECGFiveDays,82.9,98.54,98.75
ElectricDevices,67.68,70.65,68.62
FaceAll,84.53,93.75,92.64
FaceFour,72.05,92.95,92.73
FacesUCR,79.43,94.34,94.04
FiftyWords,45.1,64.57,66.2
Fish,33.6,96.11,95.77
FordA,91.67,91.41,94.71
FordB,78.81,77.23,85.31
GunPoint,69.07,100,100
Ham,66.29,70.67,70.48
HandOutlines,63.89,79.89,91.41
Haptics,29.94,48.96,49.61
Herring,55.62,64.38,65
InlineSkate,20.15,33.16,33.45
InsectWingbeatSound,36.49,39.19,39
ItalyPowerDemand,95.16,96.29,96.29
LargeKitchenAppliances,80.59,90.29,90.24
Lightning2,66.23,73.44,73.44
Lightning7,61.92,82.47,81.37
Mallat,59.51,96.71,96.59
Meat,65,80.33,92
MedicalImages,69.89,77.84,77.66
MiddlePhalanxOutlineAgeGroup,60.91,53.51,54.68
MiddlePhalanxOutlineCorrect,76.29,79.45,79.66
MiddlePhalanxTW,56.75,50.13,50.26
MoteStrain,87.28,93.58,94.09
NonInvasiveFetalECGThorax1,78.33,95.83,95.51
NonInvasiveFetalECGThorax2,73.96,95.31,95.02
OliveOil,40,72,76.67
OSULeaf,77.52,97.85,97.69
PhalangesOutlinesCorrect,74.29,81.77,82.26
Phoneme,29.84,32.8,32.99
Plane,98.86,100,100
ProximalPhalanxOutlineAgeGroup,84.59,82.54,83.8
ProximalPhalanxOutlineCorrect,78.97,90.65,90.24
ProximalPhalanxTW,81.46,76.1,77.56
RefrigerationDevices,50.03,49.65,50.61
ScreenType,53.81,62.19,63.89
ShapeletSim,88.44,70.56,87.22
ShapesAll,78.83,89.4,89.23
SmallKitchenAppliances,75.73,77.71,78.88
SonyAIBORobotSurface1,83.29,95.84,93.14
SonyAIBORobotSurface2,95.93,98.03,97.86
StarLightCurves,95.78,96.5,96.22
Strawberry,87.57,97.51,97.57
SwedishLeaf,91.81,96.74,96.86
Symbols,91.2,95.54,96.52
SyntheticControl,98.67,98.87,98.73
ToeSegmentation1,91.4,96.14,95.7
ToeSegmentation2,82.92,88.92,90
Trace,72.4,100,100
TwoLeadECG,95.42,99.95,100
TwoPatterns,87.56,87.04,87.32
UWaveGestureLibraryAll,73.44,81.79,81.44
UWaveGestureLibraryX,70.53,75.38,75.06
UWaveGestureLibraryY,61.37,64.25,64.45
UWaveGestureLibraryZ,67.09,72.67,72.59
Wafer,97.16,99.72,99.7
Wine,50,61.11,69.63
WordSynonyms,38.59,56.11,55.17
Worms,66.75,78.18,77.4
WormsTwoClass,67.79,74.29,73.51
Yoga,59.76,83.72,84.64


==> codes-used/trilite/results_semi_sup/results_ucr.csv <==
dataset,Experiment 1,Experiment 2
Adiac,0.488593350383632,0.574117647058823
ArrowHead,0.4896,0.4976
Beef,0.368,0.332
BeetleFly,0.768,0.732
BirdChicken,0.644,0.668
Car,0.486,0.478666666666667
CBF,0.917733333333333,0.937111111111111
ChlorineConcentration,0.3684375,0.375666666666667
CinCECGTorso,0.377304347826087,0.361797101449275
Coffee,0.818571428571429,0.888571428571428
Computers,0.70128,0.74
CricketX,0.612102564102564,0.620717948717949
CricketY,0.560615384615385,0.572410256410256
CricketZ,0.618974358974359,0.635794871794872
DiatomSizeReduction,0.546928104575164,0.539346405228758
DistalPhalanxOutlineAgeGroup,0.700719424460432,0.697841726618705
DistalPhalanxOutlineCorrect,0.744782608695652,0.740724637681159
DistalPhalanxTW,0.595971223021583,0.598848920863309
Earthquakes,0.566618705035971,0.57410071942446
ECG200,0.7868,0.8116
ECG5000,0.918737777777778,0.921484444444445
ECGFiveDays,0.694216027874565,0.683577235772358
ElectricDevices,0.651339644663468,0.639766567241603
FaceAll,0.770295857988166,0.826390532544379
FaceFour,0.633636363636364,0.681818181818182
FacesUCR,0.751980487804878,0.753580487804878
FiftyWords,0.263120879120879,0.287912087912088
Fish,0.561828571428571,0.579428571428571
FordA,0.905969696969697,0.903818181818182
FordB,0.76320987654321,0.756246913580247
GunPoint,0.8624,0.858133333333333
Ham,0.588571428571429,0.602285714285714
HandOutlines,0.742054054054054,0.757621621621622
Haptics,0.286233766233766,0.283636363636364
Herring,0.545,0.5425
InlineSkate,0.163418181818182,0.170690909090909
InsectWingbeatSound,0.231171717171717,0.275878787878788
ItalyPowerDemand,0.919300291545189,0.925403304178814
LargeKitchenAppliances,0.77792,0.773653333333333
Lightning2,0.645245901639344,0.64655737704918
Lightning7,0.511232876712329,0.455342465753425
Mallat,0.748179104477612,0.810234541577825
Meat,0.874,0.859333333333333
MedicalImages,0.579526315789474,0.575315789473684
MiddlePhalanxOutlineAgeGroup,0.547012987012987,0.548311688311688
MiddlePhalanxOutlineCorrect,0.750103092783505,0.746116838487973
MiddlePhalanxTW,0.478441558441558,0.488051948051948
MoteStrain,0.814888178913738,0.80479233226837
NonInvasiveFetalECGThorax1,0.793587786259542,0.814493638676845
NonInvasiveFetalECGThorax2,0.819277353689567,0.843419847328244
OliveOil,0.697333333333333,0.674666666666667
OSULeaf,0.705454545454545,0.779834710743802
PhalangesOutlinesCorrect,0.737715617715618,0.738135198135198
Phoneme,0.143438818565401,0.15795358649789
Plane,0.99847619047619,1
ProximalPhalanxOutlineAgeGroup,0.81619512195122,0.817756097560976
ProximalPhalanxOutlineCorrect,0.815945017182131,0.807835051546392
ProximalPhalanxTW,0.692292682926829,0.679219512195122
RefrigerationDevices,0.489173333333333,0.483626666666667
ScreenType,0.440426666666667,0.456
ShapeletSim,0.824222222222222,0.842222222222222
ShapesAll,0.646333333333333,0.707333333333333
SmallKitchenAppliances,0.718826666666667,0.729173333333333
SonyAIBORobotSurface1,0.816439267886855,0.801996672212978
SonyAIBORobotSurface2,0.885246589716684,0.887387198321091
StarLightCurves,0.920135988343856,0.927571636716853
Strawberry,0.895783783783784,0.897081081081081
SwedishLeaf,0.866816,0.884224
Symbols,0.759316582914573,0.789266331658291
SyntheticControl,0.9784,0.984933333333333
ToeSegmentation1,0.795087719298246,0.827543859649123
ToeSegmentation2,0.785846153846154,0.799076923076923
Trace,0.996,0.9864
TwoLeadECG,0.830377524143986,0.896716417910448
TwoPatterns,0.78502,0.78319
UWaveGestureLibraryAll,0.672339475153546,0.668743718592965
UWaveGestureLibraryX,0.630318257956449,0.640279173646008
UWaveGestureLibraryY,0.540558347292016,0.547973199329983
UWaveGestureLibraryZ,0.602635399218314,0.608844221105528
Wafer,0.984179104477612,0.985282284231019
Wine,0.62962962962963,0.612592592592593
WordSynonyms,0.211849529780564,0.222633228840125
Worms,0.504935064935065,0.539220779220779
WormsTwoClass,0.619220779220779,0.662857142857143
Yoga,0.63176,0.648866666666667


==> codes-used/trilite/results_with_sota/results_franc.csv <==
dataset,Z-Normalized,Ours (1),Ours (2),Ours (5),Ours(10),Ours (combined),"Ours (combined, 1NN)","Ours (FordA, 5)",HIVE-COTE,ST,BOSS,EE,DTW,ResNet,TimeNet,RWS
Adiac,Y,0.734,0.711,0.703,0.675,0.716,0.645,0.76,0.811,0.783,0.765,0.665,0.604,0.831,0.565,
ArrowHead,Y,0.869,0.829,0.754,0.766,0.829,0.817,0.817,0.863,0.737,0.834,0.811,0.703,0.84,,
Beef,Y,0.733,0.567,0.7,0.667,0.7,0.6,0.667,0.933,0.9,0.8,0.633,0.633,0.767,,0.733
BeetleFly,Y,0.9,0.8,0.9,0.8,0.9,0.8,0.8,0.95,0.9,0.9,0.75,0.7,0.85,,
BirdChicken,Y,0.7,0.8,0.9,0.85,0.8,0.75,0.9,0.85,0.8,0.95,0.8,0.75,0.95,,
Car,Y,0.75,0.767,0.633,0.833,0.817,0.8,0.85,0.867,0.917,0.833,0.833,0.733,0.917,,
CBF,Y,0.982,0.991,0.99,0.983,0.994,0.978,0.988,0.999,0.974,0.998,0.998,0.997,0.989,,
ChlorineConcentration,Y,0.719,0.747,0.739,0.749,0.782,0.588,0.688,0.712,0.7,0.661,0.656,0.648,0.835,0.723,0.572
CinCECGTorso,Y,0.702,0.747,0.682,0.713,0.74,0.693,0.638,0.996,0.954,0.887,0.942,0.651,0.838,,
Coffee,Y,0.964,1,1,1,1,1,1,1,0.964,1,1,1,1,,
Computers,Y,0.688,0.644,0.676,0.664,0.628,0.604,0.648,0.76,0.736,0.756,0.708,0.7,0.816,,
CricketX,Y,0.736,0.71,0.7,0.713,0.777,0.741,0.682,0.823,0.772,0.736,0.813,0.754,0.79,0.659,
CricketY,Y,0.682,0.664,0.695,0.728,0.767,0.664,0.667,0.849,0.779,0.754,0.805,0.744,0.805,X,
CricketZ,Y,0.721,0.71,0.726,0.708,0.764,0.723,0.656,0.831,0.787,0.746,0.782,0.754,0.831,X,
DiatomSizeReduction,Y,0.99,0.987,0.993,0.984,0.993,0.967,0.974,0.941,0.925,0.931,0.944,0.967,0.301,,
DistalPhalanxOutlineCorrect,Y,0.761,0.746,0.775,0.775,0.768,0.757,0.764,0.772,0.775,0.728,0.728,0.717,X,X,
DistalPhalanxOutlineAgeGroup,Y,0.719,0.748,0.719,0.727,0.734,0.683,0.727,0.763,0.77,0.748,0.691,0.77,X,X,
DistalPhalanxTW,Y,0.698,0.676,0.662,0.676,0.676,0.669,0.669,0.683,0.662,0.676,0.647,0.59,X,X,X
Earthquakes,Y,0.748,0.748,0.748,0.748,0.748,0.64,0.748,0.748,0.741,0.748,0.741,0.719,X,,
ECG200,Y,0.87,0.9,0.86,0.94,0.9,0.85,0.83,0.85,0.83,0.87,0.88,0.77,0.87,,
ECG5000,Y,0.939,0.939,0.937,0.933,0.936,0.925,0.94,0.946,0.944,0.941,0.939,0.924,0.935,0.934,0.933
ECGFiveDays,Y,1,1,1,1,1,0.999,1,1,0.984,1,0.82,0.768,0.99,X,
ElectricDevices,Y,0.709,0.7,0.712,0.707,0.732,0.646,0.676,0.77,0.747,0.799,0.663,0.602,0.735,0.665,
FaceAll,Y,0.764,0.81,0.733,0.786,0.802,0.75,0.734,0.803,0.779,0.782,0.849,0.808,0.855,,
FaceFour,Y,0.807,0.864,0.795,0.92,0.875,0.864,0.83,0.955,0.852,1,0.909,0.83,0.955,,
FacesUCR,Y,0.885,0.871,0.886,0.884,0.918,0.86,0.835,0.963,0.906,0.957,0.945,0.905,0.955,,
FiftyWords,Y,0.763,0.734,0.727,0.732,0.78,0.716,0.745,0.809,0.705,0.705,0.82,0.69,0.732,,
Fish,Y,0.903,0.909,0.891,0.891,0.88,0.823,0.96,0.989,0.989,0.989,0.966,0.823,0.977,,
FordA,Y,0.923,0.922,0.927,0.928,0.935,0.863,0.927,0.964,0.971,0.93,0.738,0.555,X,X,
FordB,Y,0.786,0.788,0.781,0.793,0.81,0.748,0.798,0.823,0.807,0.711,0.662,0.62,X,X,X
GunPoint,Y,0.953,0.987,0.987,0.98,0.993,0.833,0.987,1,1,1,0.993,0.907,0.993,,
Ham,Y,0.648,0.686,0.657,0.724,0.695,0.533,0.533,0.667,0.686,0.667,0.571,0.467,0.8,,
HandOutlines,Y,0.922,0.919,0.908,0.922,0.922,0.832,0.919,0.932,0.932,0.903,0.889,0.881,X,,X
Haptics,Y,0.445,0.435,0.432,0.49,0.455,0.354,0.474,0.519,0.523,0.461,0.393,0.377,0.516,,
Herring,Y,0.609,0.594,0.578,0.594,0.578,0.563,0.578,0.688,0.672,0.547,0.578,0.531,0.641,,
InlineSkate,Y,0.425,0.429,0.427,0.371,0.447,0.4,0.444,0.5,0.373,0.516,0.46,0.384,0.378,,
InsectWingbeatSound,Y,0.61,0.592,0.617,0.597,0.623,0.506,0.599,0.655,0.627,0.523,0.595,0.355,0.506,,0.619
ItalyPowerDemand,Y,0.94,0.927,0.928,0.954,0.925,0.942,0.929,0.963,0.948,0.909,0.962,0.95,0.959,,0.969
LargeKitchenAppliances,Y,0.797,0.827,0.843,0.789,0.848,0.757,0.765,0.864,0.859,0.765,0.811,0.795,0.904,,0.792
Lightning2,Y,0.869,0.836,0.852,0.869,0.918,0.885,0.787,0.82,0.738,0.836,0.885,0.869,0.77,,
Lightning7,Y,0.795,0.822,0.822,0.795,0.795,0.795,0.74,0.74,0.726,0.685,0.767,0.726,0.863,,
Mallat,Y,0.962,0.931,0.947,0.951,0.964,0.944,0.916,0.962,0.964,0.938,0.94,0.934,0.966,,0.937
Meat,Y,0.917,0.867,0.867,0.95,0.95,0.9,0.867,0.933,0.85,0.9,0.933,0.933,0.983,,
MedicalImages,Y,0.738,0.768,0.77,0.75,0.784,0.693,0.725,0.778,0.67,0.718,0.742,0.737,0.762,0.753,
MiddlePhalanxOutlineCorrect,Y,0.749,0.818,0.777,0.825,0.814,0.722,0.787,0.832,0.794,0.78,0.784,0.698,X,X,X
MiddlePhalanxOutlineAgeGroup,Y,0.617,0.662,0.656,0.656,0.656,0.506,0.623,0.597,0.643,0.545,0.558,0.5,X,X,
MiddlePhalanxTW,Y,0.604,0.61,0.61,0.591,0.61,0.513,0.584,0.571,0.519,0.545,0.513,0.506,X,X,
MoteStrain,Y,0.875,0.854,0.867,0.851,0.871,0.853,0.823,0.933,0.897,0.879,0.883,0.835,0.924,,
NonInvasiveFetalECGThorax1,Y,0.912,0.911,0.904,0.878,0.91,0.798,0.925,0.93,0.95,0.838,0.846,0.79,0.946,,0.907
NonInvasiveFetalECGThorax2,Y,0.925,0.925,0.918,0.919,0.927,0.82,0.93,0.945,0.951,0.901,0.913,0.865,0.944,,
OliveOil,Y,0.867,0.833,0.867,0.867,0.9,0.833,0.9,0.9,0.9,0.867,0.867,0.833,0.867,,
OSULeaf,Y,0.719,0.694,0.793,0.76,0.831,0.636,0.736,0.979,0.967,0.955,0.806,0.591,0.979,,
PhalangesOutlinesCorrect,Y,0.807,0.796,0.795,0.784,0.801,0.752,0.784,0.807,0.763,0.772,0.773,0.728,0.857,0.772,
Phoneme,Y,0.264,0.265,0.249,0.276,0.289,0.197,0.196,0.382,0.321,0.265,0.305,0.228,0.333,,
Plane,Y,0.99,1,0.99,0.99,0.99,1,0.981,1,1,1,1,1,1,,
ProximalPhalanxOutlineCorrect,Y,0.869,0.863,0.856,0.859,0.859,0.801,0.869,0.88,0.883,0.849,0.808,0.784,0.914,X,0.711
ProximalPhalanxOutlineAgeGroup,Y,0.849,0.859,0.844,0.844,0.854,0.805,0.839,0.859,0.844,0.834,0.805,0.805,0.839,X,X
ProximalPhalanxTW,Y,0.824,0.815,0.761,0.771,0.824,0.717,0.785,0.815,0.805,0.8,0.766,0.761,X,X,
RefrigerationDevices,Y,0.531,0.507,0.547,0.515,0.517,0.475,0.555,0.557,0.581,0.499,0.437,0.464,0.517,,
ScreenType,Y,0.408,0.411,0.427,0.416,0.413,0.389,0.384,0.589,0.52,0.464,0.445,0.397,0.632,,
ShapeletSim,Y,0.894,0.5,0.628,0.672,0.817,0.772,0.517,1,0.956,1,0.817,0.65,1,,
ShapesAll,Y,0.847,0.84,0.857,0.848,0.875,0.823,0.837,0.905,0.842,0.908,0.867,0.768,0.917,,
SmallKitchenAppliances,Y,0.68,0.667,0.715,0.677,0.715,0.619,0.731,0.853,0.792,0.725,0.696,0.643,0.789,,
SonyAIBORobotSurface1,Y,0.93,0.89,0.85,0.902,0.897,0.825,0.84,0.765,0.844,0.632,0.704,0.725,0.968,,
SonyAIBORobotSurface2,Y,0.885,0.933,0.928,0.889,0.934,0.885,0.832,0.928,0.934,0.859,0.878,0.831,0.986,,
StarLightCurves,Y,0.96,0.966,0.958,0.964,0.965,0.893,0.968,0.982,0.979,0.978,0.926,0.907,0.972,,
Strawberry,Y,0.951,0.946,0.954,0.954,0.946,0.903,0.946,0.97,0.962,0.976,0.946,0.941,X,X,
SwedishLeaf,Y,0.907,0.925,0.925,0.914,0.931,0.891,0.925,0.954,0.928,0.922,0.915,0.792,0.955,0.901,
Symbols,Y,0.937,0.931,0.965,0.963,0.965,0.933,0.945,0.974,0.882,0.967,0.96,0.95,0.927,,
SyntheticControl,Y,0.98,0.983,0.987,0.987,0.983,0.977,0.977,0.997,0.983,0.967,0.99,0.993,1,0.983,
ToeSegmentation1,Y,0.868,0.961,0.93,0.939,0.952,0.851,0.899,0.982,0.965,0.939,0.829,0.772,0.969,,
ToeSegmentation2,Y,0.869,0.892,0.838,0.9,0.885,0.9,0.9,0.954,0.908,0.962,0.892,0.838,0.915,,
Trace,Y,1,1,1,0.99,1,1,1,1,1,1,0.99,1,1,,
TwoLeadECG,Y,0.996,0.991,0.996,0.999,0.997,0.988,0.993,0.996,0.997,0.981,0.971,0.905,1,,
TwoPatterns,Y,0.998,1,1,0.999,1,0.998,0.992,1,0.955,0.993,1,1,1,0.999,0.999
UWaveGestureLibraryX,Y,0.795,0.791,0.806,0.785,0.811,0.762,0.784,0.84,0.803,0.762,0.805,0.728,0.78,,
UWaveGestureLibraryY,Y,0.716,0.717,0.702,0.71,0.735,0.666,0.697,0.765,0.73,0.685,0.726,0.634,0.675,,
UWaveGestureLibraryZ,Y,0.738,0.735,0.741,0.757,0.759,0.679,0.729,0.783,0.748,0.695,0.724,0.658,0.75,,
UWaveGestureLibraryAll,Y,0.893,0.887,0.903,0.896,0.941,0.838,0.865,0.968,0.942,0.939,0.968,0.892,0.862,,
Wafer,Y,0.991,0.995,0.993,0.992,0.993,0.987,0.995,0.999,1,0.995,0.997,0.98,0.998,0.994,0.993
Wine,Y,0.704,0.815,0.852,0.815,0.87,0.5,0.685,0.778,0.796,0.741,0.574,0.574,0.611,,
WordSynonyms,Y,0.63,0.646,0.676,0.691,0.704,0.633,0.641,0.738,0.571,0.638,0.779,0.649,0.625,,
Worms,Y,0.662,0.74,0.688,0.727,0.714,0.597,0.688,0.558,0.74,0.558,0.662,0.584,X,,
WormsTwoClass,Y,0.753,0.766,0.74,0.792,0.818,0.805,0.753,0.779,0.831,0.831,0.688,0.623,X,,
Yoga,Y,0.824,0.854,0.831,0.837,0.878,0.837,0.828,0.918,0.818,0.918,0.879,0.837,0.857,0.866,
ACSF1,Y,0.91,0.87,0.86,0.9,0.81,0.85,0.73,,,,,0.64,,,
AllGestureWiimoteX,N,0.721,0.746,0.747,0.763,0.779,0.736,0.693,,,,,0.716,,,
AllGestureWiimoteY,N,0.741,0.744,0.759,0.726,0.793,0.756,0.713,,,,,0.729,,,
AllGestureWiimoteZ,N,0.687,0.697,0.691,0.723,0.763,0.716,0.71,,,,,0.643,,,
BME,N,0.993,0.993,0.987,0.993,0.993,0.947,0.96,,,,,0.9,,,
Chinatown,N,0.951,0.951,0.942,0.951,0.962,0.936,0.962,,,,,0.957,,,
Crop,N,0.728,0.726,0.728,0.722,0.746,0.695,0.727,,,,,0.665,,,
DodgerLoopDay,,,,,,,,,,,,,0.5,,,
DodgerLoopGame,,,,,,,,,,,,,0.877,,,
DodgerLoopWeekend,,,,,,,,,,,,,0.949,,,
EOGHorizontalSignal,N,0.552,0.566,0.536,0.605,0.588,0.522,0.47,,,,,0.503,,,
EOGVerticalSignal,N,0.398,0.414,0.431,0.434,0.489,0.431,0.439,,,,,0.448,,,
EthanolLevel,Y,0.418,0.34,0.316,0.382,0.392,0.274,0.558,,,,,0.276,,,
FreezerRegularTrain,Y,0.986,0.988,0.979,0.956,0.955,0.963,0.992,,,,,0.899,,,
FreezerSmallTrain,Y,0.967,0.956,0.906,0.933,0.928,0.872,0.862,,,,,0.753,,,
Fungi,N,1,1,1,1,1,1,0.925,,,,,0.839,,,
GestureMidAirD1,N,0.638,0.577,0.592,0.608,0.615,0.546,0.608,,,,,0.569,,,
GestureMidAirD2,N,0.508,0.515,0.523,0.546,0.508,0.415,0.538,,,,,0.608,,,
GestureMidAirD3,N,0.269,0.331,0.308,0.285,0.331,0.246,0.292,,,,,0.323,,,
GesturePebbleZ1,N,0.826,0.843,0.913,0.919,0.936,0.814,0.547,,,,,0.791,,,
GesturePebbleZ2,N,0.861,0.873,0.88,0.899,0.88,0.791,0.538,,,,,0.671,,,
GunPointAgeSpan,N,0.984,0.984,0.994,0.994,0.987,0.991,0.987,,,,,0.918,,,
GunPointMaleVersusFemale,N,1,1,1,0.997,1,0.994,1,,,,,0.997,,,
GunPointOldVersusYoung,N,1,1,1,1,1,1,1,,,,,0.838,,,
HouseTwenty,N,0.95,0.933,0.916,0.933,0.95,0.924,0.882,,,,,0.924,,,
InsectEPGRegularTrain,N,1,1,1,1,1,1,1,,,,,0.872,,,
InsectEPGSmallTrain,N,1,1,1,1,1,1,1,,,,,0.735,,,
MelbournePedestrian,N,0.949,0.946,0.943,0.944,0.951,0.914,0.947,,,,,0.791,,,
MixedShapesRegularTrain,Y,0.916,0.906,0.904,0.905,0.927,0.898,0.898,,,,,0.842,,,
MixedShapesSmallTrain,Y,0.864,0.857,0.871,0.86,0.877,0.829,0.861,,,,,0.78,,,
PickupGestureWiimoteZ,N,0.72,0.8,0.78,0.74,0.78,0.72,0.74,,,,,0.66,,,
PigAirwayPressure,N,0.385,0.452,0.51,0.51,0.486,0.332,0.317,,,,,0.106,,,
PigArtPressure,N,0.88,0.933,0.942,0.928,0.933,0.861,0.591,,,,,0.245,,,
PigCVP,N,0.404,0.548,0.62,0.788,0.712,0.385,0.534,,,,,0.154,,,
PLAID,N,0.533,0.549,0.574,0.555,0.559,0.696,0.493,,,,,0.84,,,
PowerCons,N,0.961,0.939,0.9,0.9,0.928,0.894,0.933,,,,,0.878,,,
Rock,N,0.62,0.62,0.58,0.58,0.68,0.5,0.54,,,,,0.6,,,
SemgHandGenderCh2,N,0.845,0.852,0.873,0.89,0.902,0.863,0.84,,,,,0.802,,,
SemgHandMovementCh2,N,0.711,0.649,0.7,0.789,0.784,0.709,0.516,,,,,0.584,,,
SemgHandSubjectCh2,N,0.767,0.816,0.851,0.853,0.876,0.72,0.591,,,,,0.727,,,
ShakeGestureWiimoteZ,N,0.92,0.92,0.94,0.92,0.94,0.86,0.9,,,,,0.86,,,
SmoothSubspace,N,0.933,0.96,0.94,0.96,0.953,0.833,0.94,,,,,0.827,,,
UMD,N,0.979,0.986,0.993,0.993,0.993,0.958,0.986,,,,,0.993,,,


==> codes-used/trilite/results_with_sota/results_mixing_up.csv <==
dataset,HC,ED,CLG,CLD,MCL
ACSF1,0.58,0.54,0.76,0.752,0.896
Adiac,0.4117647,0.6113,0.5370844,0.54526854,0.6803069
AllGestureWiimoteX,0.37285715,0.5157,0.5337143,0.5148571,0.65914285
AllGestureWiimoteY,0.38,0.5686,0.5782857,0.548,0.726
AllGestureWiimoteZ,0.29714286,0.4543,0.4062857,0.41085714,0.61542857
ArrowHead,0.6514286,0.8,0.6068571,0.632,0.8217143
BME,0.56,0.8333,0.66533333,0.6306667,0.9813333
Beef,0.5,0.6667,0.42,0.43333334,0.6666667
BeetleFly,0.95,0.75,0.76,0.72,0.75
BirdChicken,0.7,0.55,0.94,0.94,0.82
CBF,0.65555555,0.8522,0.9942222,0.996,0.94222224
Car,0.41666666,0.7333,0.47666666,0.48,0.78
Chinatown,0.5102041,0.9534,0.7090379,0.86763847,0.92594755
ChlorineConcentration,0.446875,0.65,0.45739582,0.44927084,0.6585938
CinCECGTorso,0.4963768,0.8971,0.52217394,0.52362317,0.723913
Coffee,0.5714286,1,0.96428573,0.95714283,0.94285715
Computers,0.576,0.576,0.5968,0.6088,0.6656
CricketX,0.25897437,0.5769,0.5497436,0.52615386,0.71179485
CricketY,0.17692308,0.5667,0.54,0.47128206,0.67538464
CricketZ,0.25641027,0.5872,0.59589744,0.5194872,0.7246154
Crop,0.47613096,0.7117,0.5407738,0.56159526,0.72667855
DiatomSizeReduction,0.99346405,0.9346,0.8601307,0.84444445,0.86928105
DistalPhalanxOutlineAgeGroup,0.6115108,0.6259,0.6906475,0.68345326,0.6172662
DistalPhalanxOutlineCorrect,0.6702899,0.7174,0.70507246,0.7057971,0.65724635
DistalPhalanxTW,0.48920864,0.6331,0.60431653,0.58417267,0.55107915
DodgerLoopDay,0.3125,0.55,0.4075,0.44,0.49
DodgerLoopGame,0.5942029,0.8841,0.7173913,0.6927536,0.7942029
DodgerLoopWeekend,0.8115942,0.9855,0.9057971,0.8710145,0.9463768
ECG200,0.72,0.88,0.802,0.768,0.868
ECG5000,0.85244447,0.9249,0.9179556,0.9179556,0.92146665
ECGFiveDays,0.72706157,0.7967,0.8585366,0.91335654,0.9400697
EOGHorizontalSignal,0.29005525,0.4171,0.3635359,0.3569061,0.4436464
EOGVerticalSignal,0.17127071,0.442,0.26243094,0.2524862,0.38066298
Earthquakes,0.64028776,0.7122,0.6302158,0.64028776,0.6877698
ElectricDevices,0.40915576,0.5508,0.5436649,0.5537025,0.61089355
EthanolLevel,0.27,0.274,0.3196,0.3244,0.5128
FaceAll,0.21420118,0.7136,0.65715975,0.66556215,0.7908876
FaceFour,0.4090909,0.7841,0.6340909,0.8068182,0.8454546
FacesUCR,0.3395122,0.7693,0.7550244,0.79034144,0.9058536
FiftyWords,0.13186814,0.6308,0.37846154,0.37494504,0.60131866
Fish,0.2742857,0.7829,0.65257144,0.64,0.8537143
FordA,0.5272727,0.6652,0.81166667,0.7906061,0.8757576
FordB,0.50864196,0.6062,0.6795062,0.6775309,0.72839504
FreezerRegularTrain,0.9392983,0.8049,0.8991579,0.8965614,0.95957893
FreezerSmallTrain,0.87789476,0.6758,0.6903158,0.6946667,0.78617543
Fungi,0.39247313,0.8226,0.6956989,0.69139785,0.9311828
GestureMidAirD1,0.13076924,0.5769,0.2876923,0.28,0.56461537
GestureMidAirD2,0.1,0.4923,0.3,0.2846154,0.51076925
GestureMidAirD3,0.10769231,0.3462,0.17692308,0.16307692,0.30153847
GesturePebbleZ1,0.3372093,0.7326,0.69186044,0.6848837,0.68372095
GesturePebbleZ2,0.34810126,0.6709,0.58101267,0.578481,0.6506329
GunPoint,0.74,0.9133,0.84933335,0.8466667,0.99866664
GunPointAgeSpan,0.70886075,0.8987,0.95,0.9582279,0.9936709
GunPointMaleVersusFemale,0.8227848,0.9747,0.9848101,0.96392405,0.9987342
GunPointOldVersusYoung,1,0.9524,1,1,0.9993651
Ham,0.44761905,0.6,0.52190477,0.5561905,0.5695238
HandOutlines,0.62972975,0.8622,0.69891894,0.69405407,0.8037838
Haptics,0.25974026,0.3701,0.312987,0.30064934,0.42922077
Herring,0.546875,0.5156,0.5125,0.5,0.56875
HouseTwenty,0.47058824,0.6639,0.8739496,0.7697479,0.8857143
InlineSkate,0.2709091,0.3418,0.29127273,0.29818183,0.40981817
InsectEPGRegularTrain,1,0.6787,1,1,1
InsectEPGSmallTrain,1,0.6627,1,1,1
InsectWingbeatSound,0.13282828,0.5616,0.34626263,0.31656566,0.41757575
ItalyPowerDemand,0.60932946,0.9553,0.913897,0.926725,0.93586004
LargeKitchenAppliances,0.55733335,0.4933,0.73013335,0.74186665,0.7381333
Lightning2,0.55737704,0.7541,0.757377,0.7508197,0.7836065
Lightning7,0.42465752,0.5753,0.5452055,0.58082193,0.71780825
Mallat,0.37654585,0.9143,0.8545842,0.84238803,0.82976544
Meat,0.48333332,0.9333,0.87,0.86333334,0.8433333
MedicalImages,0.43421054,0.6842,0.6181579,0.61026317,0.68026316
MelbournePedestrian,0.42066422,0.8475,0.8512505,0.8529725,0.92677325
MiddlePhalanxOutlineAgeGroup,0.47402596,0.5195,0.48701298,0.4922078,0.4844156
MiddlePhalanxOutlineCorrect,0.6426117,0.7663,0.73264605,0.72646046,0.6707904
MiddlePhalanxTW,0.41558442,0.513,0.45324674,0.46623376,0.4935065
MixedShapesRegularTrain,0.43134022,0.8973,0.6044536,0.6034639,0.9225567
MixedShapesSmallTrain,0.43670103,0.8355,0.53608245,0.53393817,0.8392577
MoteStrain,0.7436102,0.8786,0.8463259,0.8399361,0.88083065
NonInvasiveFetalECGThorax1,0.3394402,0.829,0.56722647,0.6113995,0.8417303
NonInvasiveFetalECGThorax2,0.39745548,0.8799,0.6815267,0.68519086,0.87541986
OSULeaf,0.37190083,0.5207,0.6595041,0.61322314,0.87024796
OliveOil,0.33333334,0.8667,0.7133333,0.7,0.74
PLAID,0.7039106,0.5233,0.5642458,0.5441341,0.76238364
PhalangesOutlinesCorrect,0.63752913,0.7611,0.70582753,0.7275058,0.7104895
Phoneme,0.09282701,0.1092,0.18892404,0.18744726,0.21772152
PickupGestureWiimoteZ,0.48,0.56,0.548,0.564,0.668
PigAirwayPressure,0.50961536,0.0577,0.33173078,0.30384615,0.3125
PigArtPressure,0.6875,0.125,0.7182692,0.61923075,0.9625
PigCVP,0.6298077,0.0817,0.44134617,0.4173077,0.85096157
Plane,0.8,0.9619,0.96761906,0.96380955,0.9904762
PowerCons,0.9166667,0.9333,0.93666667,0.93222225,0.9033333
ProximalPhalanxOutlineAgeGroup,0.72195125,0.7854,0.77560973,0.78243905,0.76
ProximalPhalanxOutlineCorrect,0.6838488,0.8076,0.747079,0.7683849,0.795189
ProximalPhalanxTW,0.60487807,0.7073,0.7004878,0.6809756,0.6595122
RefrigerationDevices,0.448,0.3947,0.4896,0.4576,0.47573334
Rock,0.42,0.84,0.416,0.408,0.6
ScreenType,0.38666666,0.36,0.41066667,0.41653332,0.47626665
SemgHandGenderCh2,0.7783333,0.7617,0.79366666,0.77033335,0.828
SemgHandMovementCh2,0.46666667,0.3689,0.5786667,0.55777776,0.6013333
SemgHandSubjectCh2,0.55777776,0.4044,0.67777777,0.6586667,0.684
ShakeGestureWiimoteZ,0.62,0.6,0.836,0.832,0.912
ShapeletSim,0.45,0.5389,0.79,0.7511111,0.83111113
ShapesAll,0.305,0.7517,0.639,0.62666667,0.83666664
SmallKitchenAppliances,0.52,0.3413,0.67413336,0.66506666,0.71253335
SmoothSubspace,0.8066667,0.9067,0.868,0.8693333,0.916
SonyAIBORobotSurface1,0.6389351,0.6955,0.7906822,0.73510814,0.6652246
SonyAIBORobotSurface2,0.64742917,0.8594,0.8253935,0.84679955,0.8289612
StarLightCurves,0.847863,0.8488,0.8589607,0.85468674,0.9686498
Strawberry,0.7027027,0.9459,0.86108106,0.8616216,0.9643243
SwedishLeaf,0.344,0.7888,0.85504,0.83872,0.90016
Symbols,0.3879397,0.8995,0.8279397,0.77286434,0.93829143
SyntheticControl,0.42333335,0.88,0.984,0.988,0.9533333
ToeSegmentation1,0.6315789,0.6798,0.80350876,0.7763158,0.9035088
ToeSegmentation2,0.7076923,0.8077,0.84923077,0.7923077,0.9015385
Trace,1,0.76,0.892,0.86,1
TwoLeadECG,0.6733977,0.7471,0.7455663,0.7171203,0.8974539
TwoPatterns,0.282,0.9068,0.96625,0.96055,0.8818
UMD,0.9444444,0.7639,0.85694444,0.8513889,0.9736111
UWaveGestureLibraryAll,0.18872139,0.9481,0.4639866,0.44304857,0.75695145
UWaveGestureLibraryX,0.22445561,0.7393,0.5432161,0.48581797,0.7445561
UWaveGestureLibraryY,0.21300949,0.6616,0.4828029,0.4372976,0.6698492
UWaveGestureLibraryZ,0.22389726,0.6496,0.5309883,0.50201005,0.70044667
Wafer,0.9516548,0.9955,0.9811486,0.98062944,0.99234265
Wine,0.4814815,0.6111,0.63703704,0.6074074,0.6074074
WordSynonyms,0.17398119,0.6176,0.39498433,0.38965517,0.6050157
Worms,0.5584416,0.4545,0.6025974,0.5558441,0.7818182
WormsTwoClass,0.64935064,0.6104,0.64155847,0.6363636,0.8155844
Yoga,0.6013333,0.8303,0.7524,0.7556667,0.79406667


==> codes-used/trilite/results_with_sota/results_trilite.csv <==
encoder,dataset,1-NN,1-NN-std,SVM,SVM-std,RIDGE,RIDGE-std,1-LP,1-LP-std,concatenate-supervised-1-LP,concatenate-supervised-1-LP-std
fcn,Adiac,0.638363171355499,0.045365970841211,0.752941176470588,0.02024179942446,0.602557544757033,0.11876043830182,0.21227621483376,0.099619569269853,0.843478260869565,0.004400166377004
fcn,ArrowHead,0.692571428571428,0.027380910973054,0.756571428571428,0.024135670950792,0.630857142857143,0.090032193788485,0.464,0.027380910973054,0.833142857142857,0.017482352618033
fcn,Beef,0.42,0.033993463423952,0.606666666666667,0.048989794855664,0.486666666666667,0.065319726474218,0.493333333333333,0.013333333333333,0.68,0.016329931618555
fcn,BeetleFly,0.73,0.024494897427832,0.64,0.073484692283495,0.74,0.02,0.68,0.024494897427832,0.88,0.04
fcn,BirdChicken,0.8,0.109544511501033,0.71,0.066332495807108,0.69,0.058309518948453,0.66,0.124096736459909,0.97,0.024494897427832
fcn,Car,0.486666666666667,0.024494897427832,0.53,0.016329931618555,0.496666666666667,0.032317865716109,0.386666666666667,0.024494897427832,0.906666666666667,0.013333333333333
fcn,CBF,0.993333333333333,0.002897423291201,0.992888888888889,0.002177324215807,0.980666666666667,0.004693047129321,0.987777777777778,0.002330686329267,0.994,0.000544331053952
fcn,ChlorineConcentration,0.565729166666667,0.007749047880582,0.76640625,0.008492937731989,0.587604166666667,0.010673398754484,0.569375,0.00565913638754,0.823541666666667,0.003906597206791
fcn,CinCECGTorso,0.546521739130435,0.008405797101449,0.53768115942029,0.042799042442869,0.374202898550725,0.031621448164766,0.402028985507246,0.017205529510791,0.827391304347826,0.007823402652908
fcn,Coffee,0.921428571428571,0.061445180478876,0.957142857142857,0.034992710611188,0.985714285714286,0.017496355305594,0.642857142857143,0.165985000551746,1,0
fcn,Computers,0.7488,0.029109448637857,0.7888,0.029545896500191,0.7816,0.019365949499056,0.7696,0.031045772659092,0.8088,0.010244998779893
fcn,CricketX,0.732820512820513,0.004102564102564,0.745128205128205,0.012727870406145,0.711282051282051,0.004755701792562,0.7,0.006880209161538,0.782051282051282,0.008733018649193
fcn,CricketY,0.697948717948718,0.004102564102564,0.73025641025641,0.014450259285749,0.694358974358974,0.008488689926793,0.641025641025641,0.010998774661296,0.78,0.009648660370373
fcn,CricketZ,0.730769230769231,0.016297690853406,0.749230769230769,0.006363935203072,0.734358974358974,0.01372214170283,0.728205128205128,0.010634072488886,0.805641025641025,0.008642204895565
fcn,DiatomSizeReduction,0.820915032679739,0.041819851694239,0.829411764705882,0.032574995540855,0.835947712418301,0.037455029495149,0.390196078431373,0.025279842621979,0.950980392156863,0.022164477069037
fcn,DistalPhalanxOutlineAgeGroup,0.700719424460432,0.016779717683008,0.738129496402878,0.005755395683453,0.751079136690648,0.007336718724594,0.771223021582734,0.01726618705036,0.702158273381295,0.018538271549245
fcn,DistalPhalanxOutlineCorrect,0.726086956521739,0.01646060390087,0.769565217391304,0.008755830415648,0.751449275362319,0.010893693027807,0.75,0.01636462288498,0.76231884057971,0.013083673974832
fcn,DistalPhalanxTW,0.661870503597122,0.024076547526161,0.677697841726619,0.013950157863069,0.679136690647482,0.0161510390796,0.679136690647482,0.013343335964742,0.692086330935252,0.013950157863069
fcn,Earthquakes,0.722302158273381,0.02163064227104,0.748201438848921,0,0.748201438848921,0,0.748201438848921,0,0.725179856115108,0.007048891346139
fcn,ECG200,0.8,0.01897366596101,0.844,0.028705400188815,0.852,0.033704599092706,0.822,0.020396078054371,0.89,0.010954451150103
fcn,ECG5000,0.919377777777778,0.001027041778515,0.937422222222222,0.00355722183178,0.942088888888889,0.000457583561822,0.935777777777778,0.003945305070431,0.940177777777778,0.001170839099762
fcn,ECGFiveDays,0.894308943089431,0.029142661254471,0.936585365853659,0.010984056137084,0.982113821138211,0.012083444184567,0.829036004645761,0.036745588726198,0.987456445993031,0.00306408965349
fcn,ElectricDevices,0.645337829075347,0.004759558250043,0.706886266372714,0.009143068155528,0.655531059525353,0.007439617352477,0.676773440539489,0.011992758279055,0.686188561794839,0.008957610712691
fcn,FaceAll,0.77905325443787,0.012994061284081,0.840828402366864,0.015766760466833,0.887218934911243,0.026503592034715,0.845325443786982,0.018825869458719,0.926390532544379,0.012375778899315
fcn,FaceFour,0.686363636363636,0.062901602286809,0.715909090909091,0.088607221316445,0.868181818181818,0.013636363636364,0.720454545454545,0.06038786479812,0.927272727272727,0.005567022142689
fcn,FacesUCR,0.77190243902439,0.007073002521129,0.818048780487805,0.008957564043815,0.895121951219512,0.00502225860536,0.794341463414634,0.014310569013314,0.940390243902439,0.002337394839163
fcn,FiftyWords,0.407032967032967,0.012069916674942,0.521758241758242,0.019190224134456,0.440439560439561,0.024418363801901,0.450989010989011,0.015750745377731,0.661978021978022,0.008152631644392
fcn,Fish,0.573714285714286,0.014724684259115,0.694857142857143,0.026459055777806,0.688,0.068437965355794,0.336,0.066285714285714,0.957714285714286,0.006857142857143
fcn,FordA,0.889545454545454,0.003874761167438,0.926060606060606,0.001830764541454,0.909090909090909,0.004149413314433,0.916666666666667,0.001355192713636,0.947121212121212,0.00322837511404
fcn,FordB,0.754814814814815,0.00641975308642,0.802222222222222,0.003439108216589,0.775308641975309,0.005352958861402,0.788148148148148,0.006226923561935,0.853086419753086,0.007156235430217
fcn,GunPoint,0.893333333333333,0.020221001184138,0.974666666666667,0.006531972647422,0.978666666666667,0.008844332774281,0.690666666666667,0.09648028008067,1,0
fcn,Ham,0.56,0.033752466946037,0.575238095238095,0.032212446714834,0.668571428571428,0.039681269820952,0.662857142857143,0.04022611825132,0.704761904761905,0.014754222271266
fcn,HandOutlines,0.704864864864865,0.033774052652569,0.83027027027027,0.029969548704063,0.768108108108108,0.003151865889106,0.638918918918919,0.055219860709717,0.914054054054054,0.006257209136643
fcn,Haptics,0.328571428571429,0.028259811879207,0.388961038961039,0.012889242364467,0.376623376623377,0.014949174588599,0.299350649350649,0.031101116921631,0.496103896103896,0.006933167696124
fcn,Herring,0.459375,0.050967207594688,0.59375,0,0.59375,0,0.55625,0.075,0.65,0.0125
fcn,InlineSkate,0.297454545454545,0.019602664686463,0.287636363636364,0.010246547493531,0.205454545454545,0.021109709489018,0.201454545454545,0.008244206580912,0.334545454545455,0.012753220303091
fcn,InsectWingbeatSound,0.271818181818182,0.010047332121865,0.376262626262626,0.015039993617671,0.356363636363636,0.01058246533633,0.364949494949495,0.013870419308099,0.39,0.004325780425326
fcn,ItalyPowerDemand,0.947327502429543,0.006687910800422,0.935471331389699,0.012988948063443,0.960544217687075,0.004011616606521,0.951603498542274,0.003858004517255,0.96287657920311,0.002249919708997
fcn,LargeKitchenAppliances,0.754133333333333,0.015028269657179,0.850666666666667,0.017116593638273,0.7984,0.008860398787113,0.805866666666667,0.01858266814953,0.9024,0.003991101212559
fcn,Lightning2,0.721311475409836,0.027431476279806,0.731147540983607,0.019672131147541,0.727868852459016,0.036803187410891,0.662295081967213,0.016718096765878,0.734426229508197,0.012267729136964
fcn,Lightning7,0.443835616438356,0.041187113365405,0.564383561643836,0.03716345196233,0.715068493150685,0.048548068894985,0.619178082191781,0.013421861604291,0.813698630136986,0.02950775236786
fcn,Mallat,0.873091684434968,0.034127503089831,0.813219616204691,0.032795367321717,0.912068230277185,0.038427262429723,0.595053304904051,0.081712967796793,0.96588486140725,0.002669931913433
fcn,Meat,0.82,0.046427960923947,0.82,0.04136557881997,0.946666666666667,0.030550504633039,0.65,0.076011695006609,0.92,0.006666666666667
fcn,MedicalImages,0.711842105263158,0.007981974151633,0.767631578947368,0.003390552296507,0.755526315789474,0.005966202130924,0.698947368421053,0.003849668115349,0.776578947368421,0.007226068535656
fcn,MiddlePhalanxOutlineAgeGroup,0.505194805194805,0.013866335392249,0.64025974025974,0.009718590614997,0.649350649350649,0.016427416416459,0.609090909090909,0.045621215766884,0.546753246753247,0.009543466530324
fcn,MiddlePhalanxOutlineCorrect,0.705841924398626,0.025586955971115,0.813745704467354,0.011784486735039,0.809621993127148,0.007714757498503,0.762886597938144,0.006520160124059,0.796563573883162,0.007008961530712
fcn,MiddlePhalanxTW,0.483116883116883,0.006622103264406,0.553246753246753,0.025778484728934,0.566233766233766,0.013866335392249,0.567532467532468,0.017229219690158,0.502597402597403,0.0234486624484
fcn,MoteStrain,0.877955271565495,0.015961656225938,0.904952076677316,0.023121589179122,0.901277955271566,0.009880937440378,0.872843450479233,0.020132866139538,0.940894568690096,0.004009552842815
fcn,NonInvasiveFetalECGThorax1,0.730076335877863,0.01072620950855,0.878778625954199,0.005475410750662,0.851094147582697,0.003323120146018,0.783307888040712,0.025733532824943,0.955114503816794,0.000747935799323
fcn,NonInvasiveFetalECGThorax2,0.758269720101781,0.007189814966901,0.896081424936387,0.008401725835517,0.863918575063613,0.006974795602651,0.739643765903308,0.02895777152862,0.950229007633588,0.001968354158353
fcn,OliveOil,0.66,0.048989794855664,0.726666666666667,0.077172246018602,0.886666666666667,0.016329931618555,0.4,0,0.766666666666667,0.021081851067789
fcn,OSULeaf,0.743801652892562,0.016734261761419,0.865289256198347,0.012146230129503,0.884297520661157,0.022932953595887,0.775206611570248,0.015372789452676,0.976859504132231,0.007204791642216
fcn,PhalangesOutlinesCorrect,0.759207459207459,0.009627914418678,0.744755244755245,0.038844599463816,0.765268065268065,0.004010408049903,0.742890442890443,0.01114501919616,0.822610722610723,0.00462690751545
fcn,Phoneme,0.256540084388186,0.005666825324288,0.280801687763713,0.021943970902308,0.266877637130802,0.005591712354725,0.298417721518987,0.007696808585213,0.329852320675105,0.005991338321166
fcn,Plane,0.998095238095238,0.003809523809524,0.975238095238095,0.007619047619048,1,0,0.988571428571429,0.009331389496317,1,0
fcn,ProximalPhalanxOutlineAgeGroup,0.791219512195122,0.014271940330076,0.83609756097561,0.007925891126474,0.854634146341463,0.010863930464059,0.845853658536585,0.01734281837525,0.838048780487805,0.007169238271561
fcn,ProximalPhalanxOutlineCorrect,0.742955326460481,0.008528985323705,0.860481099656357,0.014185407175636,0.851546391752577,0.007955901651402,0.789690721649484,0.014963258458472,0.902405498281787,0.004661395177406
fcn,ProximalPhalanxTW,0.736585365853659,0.011123662683894,0.783414634146341,0.018147390475842,0.817560975609756,0.010044517210719,0.814634146341463,0.010232281445563,0.775609756097561,0.006170297873499
fcn,RefrigerationDevices,0.454933333333333,0.009480740711803,0.541333333333333,0.008088400473655,0.491733333333333,0.034793613717974,0.500266666666667,0.012462209541918,0.506133333333333,0.006173779681488
fcn,ScreenType,0.499733333333333,0.009629584045476,0.554666666666667,0.015365184310281,0.5552,0.023087851543374,0.538133333333333,0.012324501342178,0.638933333333333,0.009175813618179
fcn,ShapeletSim,0.76,0.079922802259353,0.851111111111111,0.118238094172649,0.993333333333333,0.01077262190537,0.884444444444445,0.090975508846483,0.872222222222222,0.009938079899999
fcn,ShapesAll,0.787333333333333,0.008666666666667,0.832333333333333,0.005734883511362,0.829666666666667,0.009153020145164,0.788333333333333,0.007673909622148,0.892333333333333,0.002708012801545
fcn,SmallKitchenAppliances,0.6608,0.022463402334563,0.7296,0.023527194666787,0.754133333333333,0.006618492611195,0.757333333333333,0.002385139176,0.7888,0.004888080741286
fcn,SonyAIBORobotSurface1,0.86955074875208,0.030996688245444,0.864559068219634,0.028091726576247,0.847587354409318,0.021297836938436,0.832945091514143,0.019760443047326,0.931447587354409,0.006932667772379
fcn,SonyAIBORobotSurface2,0.880587618048268,0.01632895165912,0.87890870933893,0.016372050253802,0.936411332633788,0.019838492840456,0.959286463798531,0.009717386696991,0.978593913955928,0.003154941527465
fcn,StarLightCurves,0.952768334142788,0.00197281165727,0.969694026226324,0.003019970221733,0.966901408450704,0.001210777160011,0.957795046138902,0.008514036990335,0.962190383681399,0.001615546127099
fcn,Strawberry,0.913513513513514,0.007644397634449,0.955135135135135,0.002162162162162,0.951891891891892,0.004649905549753,0.875675675675676,0.00981940655383,0.975675675675676,0.001709339275767
fcn,SwedishLeaf,0.91872,0.009883804935348,0.9296,0.005813088679867,0.9392,0.013309845979575,0.91808,0.008057394119689,0.96864,0.004122911592552
fcn,Symbols,0.904120603015075,0.028993537844431,0.904120603015075,0.037607819965031,0.914170854271357,0.033841749489124,0.911959798994975,0.030712357575671,0.965226130653266,0.005226130653266
fcn,SyntheticControl,0.982,0.002666666666667,0.982666666666666,0.002494438257849,0.988666666666667,0.001632993161855,0.986666666666667,0.00298142397,0.987333333333333,0.004422166387141
fcn,ToeSegmentation1,0.878070175438596,0.020459480332791,0.893859649122807,0.024404259198673,0.941228070175438,0.012280701754386,0.914035087719298,0.021947361409117,0.957017543859649,0.003282155602433
fcn,ToeSegmentation2,0.872307692307692,0.010434353820193,0.855384615384615,0.015689290811055,0.853846153846154,0.020059084323701,0.829230769230769,0.020293701474266,0.9,0.004865042554105
fcn,Trace,0.876,0.016248076809272,0.998,0.004,0.994,0.008,0.724,0.008,1,0
fcn,TwoLeadECG,0.860403863037752,0.041859602467036,0.90324846356453,0.06591720017176,0.990693590869184,0.005624448596329,0.954170324846356,0.021694040683379,1,0
fcn,TwoPatterns,0.84195,0.006167252224451,0.88025,0.005493177586789,0.8111,0.00321169737055,0.8756,0.006254198589748,0.87315,0.001270826502714
fcn,UWaveGestureLibraryAll,0.682356225572306,0.00514589052261,0.779676158570631,0.001612454391758,0.755834729201563,0.003306057251388,0.734394193188163,0.006930257330799,0.814405360134003,0.003034657340413
fcn,UWaveGestureLibraryX,0.667671691792295,0.002071159909658,0.741596873255165,0.003151572482785,0.698771635957566,0.0032461065,0.705304299274148,0.004779009252157,0.750642099385818,0.001438760326826
fcn,UWaveGestureLibraryY,0.599050809603573,0.003726314620539,0.650865438302624,0.004801786711334,0.608096035734227,0.00304491305515,0.613735343383585,0.005406462730055,0.644500279173646,0.00518572092507
fcn,UWaveGestureLibraryZ,0.62479754258587,0.007550335488912,0.698687517453225,0.005984069359834,0.663781066741134,0.007682211165171,0.67092990784697,0.008859980596697,0.725886623848087,0.002550837698223
fcn,Wafer,0.9840038935756,0.00198056359014,0.990168721609345,0.000629160267024,0.985691109669046,0.001463331899258,0.971641791044776,0.005737063233044,0.996950032446464,0.00023843183739
fcn,Wine,0.637037037037037,0.135375310240719,0.811111111111111,0.060178062256563,0.733333333333333,0.084131975493337,0.5,0,0.696296296296296,0.081649658092773
fcn,WordSynonyms,0.403134796238245,0.007378434041342,0.450783699059561,0.004607190738777,0.41128526645768,0.007716948981248,0.3858934169279,0.00899855805292,0.551724137931034,0.011346057097714
fcn,Worms,0.612987012987013,0.045287261751072,0.763636363636364,0.033262983051599,0.620779220779221,0.047469264629863,0.667532467532468,0.061794167549976,0.774025974025974,0.022643630875536
fcn,WormsTwoClass,0.703896103896104,0.034262093398112,0.805194805194805,0.014226559935199,0.776623376623377,0.044536177141512,0.677922077922078,0.113634508333649,0.735064935064935,0.013244206528813
fcn,Yoga,0.762266666666667,0.01955436865085,0.8148,0.026110534272588,0.751733333333333,0.043798224215651,0.5976,0.026256343148953,0.8464,0.004649492206443


==> codes-used/trilite/results_with_sota/results_with_sota_1nn.csv <==
dataset,TRILITE+1NN,MCL+1NN,DCNN+1NN
Adiac,0.638363171355499,0.6803069,0.645
ArrowHead,0.692571428571428,0.8217143,0.817
Beef,0.42,0.6666667,0.6
BeetleFly,0.73,0.75,0.8
BirdChicken,0.8,0.82,0.75
Car,0.486666666666667,0.78,0.8
CBF,0.993333333333333,0.94222224,0.978
ChlorineConcentration,0.565729166666667,0.6585938,0.588
CinCECGTorso,0.546521739130435,0.723913,0.693
Coffee,0.921428571428571,0.94285715,1
Computers,0.7488,0.6656,0.604
CricketX,0.732820512820513,0.71179485,0.741
CricketY,0.697948717948718,0.67538464,0.664
CricketZ,0.730769230769231,0.7246154,0.723
DiatomSizeReduction,0.820915032679739,0.86928105,0.967
DistalPhalanxOutlineAgeGroup,0.700719424460432,0.6172662,0.683
DistalPhalanxOutlineCorrect,0.726086956521739,0.65724635,0.757
DistalPhalanxTW,0.661870503597122,0.55107915,0.669
Earthquakes,0.722302158273381,0.6877698,0.64
ECG200,0.8,0.868,0.85
ECG5000,0.919377777777778,0.92146665,0.925
ECGFiveDays,0.894308943089431,0.9400697,0.999
ElectricDevices,0.645337829075347,0.61089355,0.646
FaceAll,0.77905325443787,0.7908876,0.75
FaceFour,0.686363636363636,0.8454546,0.864
FacesUCR,0.77190243902439,0.9058536,0.86
FiftyWords,0.407032967032967,0.60131866,0.716
Fish,0.573714285714286,0.8537143,0.823
FordA,0.889545454545454,0.8757576,0.863
FordB,0.754814814814815,0.72839504,0.748
GunPoint,0.893333333333333,0.99866664,0.833
Ham,0.56,0.5695238,0.533
HandOutlines,0.704864864864865,0.8037838,0.832
Haptics,0.328571428571429,0.42922077,0.354
Herring,0.459375,0.56875,0.563
InlineSkate,0.297454545454545,0.40981817,0.4
InsectWingbeatSound,0.271818181818182,0.41757575,0.506
ItalyPowerDemand,0.947327502429543,0.93586004,0.942
LargeKitchenAppliances,0.754133333333333,0.7381333,0.757
Lightning2,0.721311475409836,0.7836065,0.885
Lightning7,0.443835616438356,0.71780825,0.795
Mallat,0.873091684434968,0.82976544,0.944
Meat,0.82,0.8433333,0.9
MedicalImages,0.711842105263158,0.68026316,0.693
MiddlePhalanxOutlineAgeGroup,0.505194805194805,0.4844156,0.506
MiddlePhalanxOutlineCorrect,0.705841924398626,0.6707904,0.722
MiddlePhalanxTW,0.483116883116883,0.4935065,0.513
MoteStrain,0.877955271565495,0.88083065,0.853
NonInvasiveFetalECGThorax1,0.730076335877863,0.8417303,0.798
NonInvasiveFetalECGThorax2,0.758269720101781,0.87541986,0.82
OliveOil,0.66,0.74,0.833
OSULeaf,0.743801652892562,0.87024796,0.636
PhalangesOutlinesCorrect,0.759207459207459,0.7104895,0.752
Phoneme,0.256540084388186,0.21772152,0.197
Plane,0.998095238095238,0.9904762,1
ProximalPhalanxOutlineAgeGroup,0.791219512195122,0.76,0.805
ProximalPhalanxOutlineCorrect,0.742955326460481,0.795189,0.801
ProximalPhalanxTW,0.736585365853659,0.6595122,0.717
RefrigerationDevices,0.454933333333333,0.47573334,0.475
ScreenType,0.499733333333333,0.47626665,0.389
ShapeletSim,0.76,0.83111113,0.772
ShapesAll,0.787333333333333,0.83666664,0.823
SmallKitchenAppliances,0.6608,0.71253335,0.619
SonyAIBORobotSurface1,0.86955074875208,0.6652246,0.825
SonyAIBORobotSurface2,0.880587618048268,0.8289612,0.885
StarLightCurves,0.952768334142788,0.9686498,0.893
Strawberry,0.913513513513514,0.9643243,0.903
SwedishLeaf,0.91872,0.90016,0.891
Symbols,0.904120603015075,0.93829143,0.933
SyntheticControl,0.982,0.9533333,0.977
ToeSegmentation1,0.878070175438596,0.9035088,0.851
ToeSegmentation2,0.872307692307692,0.9015385,0.9
Trace,0.876,1,1
TwoLeadECG,0.860403863037752,0.8974539,0.988
TwoPatterns,0.84195,0.8818,0.998
UWaveGestureLibraryAll,0.682356225572306,0.75695145,0.838
UWaveGestureLibraryX,0.667671691792295,0.7445561,0.762
UWaveGestureLibraryY,0.599050809603573,0.6698492,0.666
UWaveGestureLibraryZ,0.62479754258587,0.70044667,0.679
Wafer,0.9840038935756,0.99234265,0.987
Wine,0.637037037037037,0.6074074,0.5
WordSynonyms,0.403134796238245,0.6050157,0.633
Worms,0.612987012987013,0.7818182,0.597
WormsTwoClass,0.703896103896104,0.8155844,0.805
Yoga,0.762266666666667,0.79406667,0.837


==> codes-used/trilite/results_with_sota/results_with_sota_svm.csv <==
dataset,TRILITE+SVM,DCNN+SVM
Adiac,0.752941176470588,0.716
ArrowHead,0.756571428571428,0.829
Beef,0.606666666666667,0.7
BeetleFly,0.64,0.9
BirdChicken,0.71,0.8
Car,0.53,0.817
CBF,0.992888888888889,0.994
ChlorineConcentration,0.76640625,0.782
CinCECGTorso,0.53768115942029,0.74
Coffee,0.957142857142857,1
Computers,0.7888,0.628
CricketX,0.745128205128205,0.777
CricketY,0.73025641025641,0.767
CricketZ,0.749230769230769,0.764
DiatomSizeReduction,0.829411764705882,0.993
DistalPhalanxOutlineAgeGroup,0.738129496402878,0.734
DistalPhalanxOutlineCorrect,0.769565217391304,0.768
DistalPhalanxTW,0.677697841726619,0.676
Earthquakes,0.748201438848921,0.748
ECG200,0.844,0.9
ECG5000,0.937422222222222,0.936
ECGFiveDays,0.936585365853659,1
ElectricDevices,0.706886266372714,0.732
FaceAll,0.840828402366864,0.802
FaceFour,0.715909090909091,0.875
FacesUCR,0.818048780487805,0.918
FiftyWords,0.521758241758242,0.78
Fish,0.694857142857143,0.88
FordA,0.926060606060606,0.935
FordB,0.802222222222222,0.81
GunPoint,0.974666666666667,0.993
Ham,0.575238095238095,0.695
HandOutlines,0.83027027027027,0.922
Haptics,0.388961038961039,0.455
Herring,0.59375,0.578
InlineSkate,0.287636363636364,0.447
InsectWingbeatSound,0.376262626262626,0.623
ItalyPowerDemand,0.935471331389699,0.925
LargeKitchenAppliances,0.850666666666667,0.848
Lightning2,0.731147540983607,0.918
Lightning7,0.564383561643836,0.795
Mallat,0.813219616204691,0.964
Meat,0.82,0.95
MedicalImages,0.767631578947368,0.784
MiddlePhalanxOutlineAgeGroup,0.64025974025974,0.656
MiddlePhalanxOutlineCorrect,0.813745704467354,0.814
MiddlePhalanxTW,0.553246753246753,0.61
MoteStrain,0.904952076677316,0.871
NonInvasiveFetalECGThorax1,0.878778625954199,0.91
NonInvasiveFetalECGThorax2,0.896081424936387,0.927
OliveOil,0.726666666666667,0.9
OSULeaf,0.865289256198347,0.831
PhalangesOutlinesCorrect,0.744755244755245,0.801
Phoneme,0.280801687763713,0.289
Plane,0.975238095238095,0.99
ProximalPhalanxOutlineAgeGroup,0.83609756097561,0.854
ProximalPhalanxOutlineCorrect,0.860481099656357,0.859
ProximalPhalanxTW,0.783414634146341,0.824
RefrigerationDevices,0.541333333333333,0.517
ScreenType,0.554666666666667,0.413
ShapeletSim,0.851111111111111,0.817
ShapesAll,0.832333333333333,0.875
SmallKitchenAppliances,0.7296,0.715
SonyAIBORobotSurface1,0.864559068219634,0.897
SonyAIBORobotSurface2,0.87890870933893,0.934
StarLightCurves,0.969694026226324,0.965
Strawberry,0.955135135135135,0.946
SwedishLeaf,0.9296,0.931
Symbols,0.904120603015075,0.965
SyntheticControl,0.982666666666666,0.983
ToeSegmentation1,0.893859649122807,0.952
ToeSegmentation2,0.855384615384615,0.885
Trace,0.998,1
TwoLeadECG,0.90324846356453,0.997
TwoPatterns,0.88025,1
UWaveGestureLibraryAll,0.779676158570631,0.941
UWaveGestureLibraryX,0.741596873255165,0.811
UWaveGestureLibraryY,0.650865438302624,0.735
UWaveGestureLibraryZ,0.698687517453225,0.759
Wafer,0.990168721609345,0.993
Wine,0.811111111111111,0.87
WordSynonyms,0.450783699059561,0.704
Worms,0.763636363636364,0.714
WormsTwoClass,0.805194805194805,0.818
Yoga,0.8148,0.878

